Model Predictive Trajectory Planning for Human-Robot Handovers

This work develops a novel trajectory planner for human-robot handovers. The handover requirements can naturally be handled by a path-following-based model predictive controller, where the path progress serves as a progress measure of the handover. Moreover, the deviations from the path are used to follow human motion by adapting the path deviation bounds with a handover location prediction. A Gaussian process regression model, which is trained on known handover trajectories, is employed for this prediction. Experiments with a collaborative 7-DoF robotic manipulator show the effectiveness and versatility of the proposed approach.

==> inkscape/mpc_visualization.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mpc_visualization.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{315.38741945bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6156379)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{inkscape/mpc_visualization.pdf}}%
    \put(0.35030666,0.47335837){\color[rgb]{0,0.4,0.6}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fehlergrenzen\end{tabular}}}}%
    \put(0.40346469,0.16827835){\color[rgb]{0.98823529,0.8,0.27843137}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Referenzpfad\end{tabular}}}}%
    \put(0.60510177,0.1066978){\color[rgb]{0.98823529,0.8,0.27843137}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Via-Punkt\end{tabular}}}}%
    \put(0.43366786,0.42308794){\color[rgb]{0.72941176,0.07058824,0.16862745}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Endeffektortrajektorie\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/reference_paths.pdf_tex <==
%% Creator: Inkscape 1.3 (1:1.3+202307231459+0e150ed6c4), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'reference_paths.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{111.08126062bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32347113)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{reference_paths.pdf}}%
    \put(0.40263377,0.07948084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{\vec{p}}_\mathrm{HO}$\\\end{tabular}}}}%
    \put(0.01156952,0.0910564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{p}_\mathrm{h}$\\\end{tabular}}}}%
    \put(0.66403593,0.29372097){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{p}_\mathrm{r, a}$\\\end{tabular}}}}%
    \put(0.87382024,0.00731444){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{p}_\mathrm{r, 0}$\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{reference_paths.pdf}}%
  \end{picture}%
\endgroup%


==> plots/traj_human_simple.txt <==
1.276678891522428305e+00 1.178197740895561563e-01 9.434106348637917305e-01
1.284557750762063133e+00 1.170247576320795069e-01 9.452529889037186717e-01
1.283814015710755374e+00 1.139387714440816685e-01 9.504942382326586614e-01
1.281665893305450998e+00 1.071654430757061488e-01 9.559127526638183658e-01
1.277455599964894217e+00 9.934854537127475738e-02 9.620966863846008854e-01
1.274951420531330371e+00 9.246838951413327568e-02 9.681098812697181977e-01
1.273819164592013164e+00 8.682254527566070357e-02 9.738659450801452344e-01
1.274938674432355867e+00 8.226740255597275731e-02 9.783344170696178788e-01
1.279017920371559258e+00 8.087276523864243838e-02 9.808299021624087288e-01
1.282920440523763528e+00 7.966811287788001794e-02 9.801993586735743280e-01
1.280430194366446894e+00 7.329170568441736866e-02 9.773292598685865418e-01
1.270049143742083553e+00 6.429490191311373892e-02 9.699845921698603268e-01
1.240425174141638776e+00 4.934130633343719596e-02 9.609390591519830771e-01
1.183251350161422577e+00 2.011048635294772347e-02 9.497607969765529123e-01
1.115538258566811436e+00 -2.781622604299340690e-02 9.365119415670725145e-01
1.053892901988889630e+00 -7.301581616678026743e-02 9.230764813510767830e-01
1.001950393919593507e+00 -1.083295328718597295e-01 9.111778314759182429e-01
9.533359406292147842e-01 -1.332396676914899825e-01 8.987294071417136765e-01
9.069162446115165421e-01 -1.456624854446208206e-01 8.864432971170745912e-01
8.657342138078569782e-01 -1.515378518250068973e-01 8.772100348890432553e-01
8.315810276142413526e-01 -1.490551505019514222e-01 8.671613857216970978e-01
8.009665742856622028e-01 -1.369970397023998754e-01 8.596743003726252663e-01
7.773324469620535027e-01 -1.210113690843539480e-01 8.523977653688959988e-01
7.606920348594731207e-01 -1.128009208814516190e-01 8.492274531099511803e-01
7.489164173169643446e-01 -1.063757960668359759e-01 8.483386871445853794e-01
7.424211994646150448e-01 -9.959990570449489544e-02 8.478378942352438052e-01
7.376931378998238253e-01 -8.942217644380914821e-02 8.485678485121933567e-01
7.348748900007185947e-01 -7.666739806103448074e-02 8.488022055295700863e-01
7.322093413540992080e-01 -6.298951992925466703e-02 8.503243306789590727e-01
7.289182351613442412e-01 -5.486468951570200314e-02 8.516644653696310296e-01
7.224340621599648626e-01 -5.017693607138828255e-02 8.538636316108807467e-01
7.177116994226693247e-01 -4.755886852240354123e-02 8.535268191829989970e-01
7.198396447447084068e-01 -5.557446491993951049e-02 8.494693674220512580e-01
7.284312151689824599e-01 -7.102625318096132678e-02 8.418965931399949865e-01
7.307954037654832424e-01 -7.974926581798733038e-02 8.356603328031888545e-01
7.317671304601853777e-01 -8.692481531737604461e-02 8.297189742235512311e-01
7.315392287260124027e-01 -9.232529386918257586e-02 8.285385527892715762e-01
7.278661477432616378e-01 -9.154096428185810874e-02 8.307987836760358791e-01
7.271667254466975816e-01 -8.911168460448717910e-02 8.330551927660692080e-01
7.250921137422740026e-01 -8.423411830171820269e-02 8.355757994186528981e-01
7.233176756040510247e-01 -8.297054477790596905e-02 8.383497640564421260e-01
7.229370613026561143e-01 -8.341981858486213763e-02 8.402458364044353978e-01
7.220799704990841228e-01 -8.422773677108248702e-02 8.420250248369900437e-01
7.224785209616002568e-01 -8.526072628856759539e-02 8.429663230496041715e-01


==> plots/traj_pred.txt <==
2.963338810706087068e-01 -1.042901049220168463e-02 8.460128594390070589e-01
7.478363866165489426e-01 1.196170502797315044e-01 9.144682593633974843e-01


==> plots/traj_robot_simple.txt <==
5.719415318920469723e-04 -8.532119300211169488e-01 5.240445247170485432e-01 1.208354183473039134e+00 1.209384905438368740e+00 -1.208718505142374999e+00 1.751091911759704333e-04 -8.529120283033622130e-01 5.239211121179766506e-01 1.208520065006255084e+00 1.209635689983810103e+00 -1.208520065006255084e+00
7.995815349225917149e-03 -8.505292504386535724e-01 5.281318673175120493e-01 1.197302901046745749e+00 1.211847756601125203e+00 -1.202399274544732721e+00 2.440324178503795304e-03 -8.464681700093659167e-01 5.263846793751478792e-01 1.199724440646317225e+00 1.215251788902661056e+00 -1.199724440646317225e+00
2.819040464949436331e-02 -8.420729567301605822e-01 5.394080442948601117e-01 1.166357933749923470e+00 1.219181511520214256e+00 -1.184375944855066809e+00 8.550976024577718396e-03 -8.290851954129913048e-01 5.330304069957826352e-01 1.175946498135525431e+00 1.230167179364267227e+00 -1.175946498135525431e+00
5.848579300684751681e-02 -8.262142990328481540e-01 5.567367012140249649e-01 1.117134503982905480e+00 1.231550788000850272e+00 -1.155165027458181060e+00 1.799375915646860696e-02 -8.022233051539027215e-01 5.433000420946291209e-01 1.139061496541330376e+00 1.252545861775676839e+00 -1.139061496541330376e+00
9.290313290871243801e-02 -8.029621360145997588e-01 5.771776545605667996e-01 1.055867026267202080e+00 1.247364973855038306e+00 -1.118269710452771015e+00 2.975002889820898763e-02 -7.687802382902422238e-01 5.560857429505067229e-01 1.092913347420759518e+00 1.279278226952979658e+00 -1.092913347420759518e+00
1.265488564533428506e-01 -7.735936222568976506e-01 5.982431457586474544e-01 9.883258013474508497e-01 1.264652708426730499e+00 -1.076931517215273360e+00 4.298113035906805934e-02 -7.311417168411858958e-01 5.704754183312679139e-01 1.040695026890266606e+00 1.307880261337436067e+00 -1.040695026890266606e+00
1.571381564213932547e-01 -7.398126846818269264e-01 6.186953922699460762e-01 9.178159732854852537e-01 1.281998468263498836e+00 -1.032886285907042678e+00 5.711121427615641066e-02 -6.909458595149006177e-01 5.858427950588448452e-01 9.846236063723573517e-01 1.336708985865673993e+00 -9.846236063723571297e-01
1.842817196581318373e-01 -7.031183088933433689e-01 6.384444684016050697e-01 8.453549696301245753e-01 1.298539869758642995e+00 -9.870382849822009197e-01 7.176395893368069101e-02 -6.492631888989076616e-01 6.017785990191348855e-01 9.261704543520289379e-01 1.364752675592044495e+00 -9.261704543520288269e-01
2.083322301761674766e-01 -6.645990530412546615e-01 6.578867986475369634e-01 7.710250377414383793e-01 1.313806841841892448e+00 -9.401551721397026773e-01 8.670184739047931410e-02 -6.067693695636033890e-01 6.180245152342913606e-01 8.662829615917528869e-01 1.391423852019481933e+00 -8.662829615917527759e-01
2.296658774403276815e-01 -6.250574452676551651e-01 6.771998781142282153e-01 6.956265854109338065e-01 1.327592896497093555e+00 -8.927824827660258977e-01 1.017321137687186294e-01 -5.640127627054423165e-01 6.343708983913585175e-01 8.057479997628282931e-01 1.416326811846189582e+00 -8.057479997628281820e-01
2.485468927031443953e-01 -5.852301083161342010e-01 6.962906662642349698e-01 6.212933385385598362e-01 1.339450045542863066e+00 -8.447648124806204084e-01 1.166543858342011797e-01 -5.215633673269224335e-01 6.505998307747212772e-01 7.453973823944705090e-01 1.439152547743525856e+00 -7.453973823944702870e-01
2.653034362194752749e-01 -5.457049150951892580e-01 7.150958661058007815e-01 5.503970370691066982e-01 1.348680132418976996e+00 -7.953421473741669745e-01 1.313148828408240987e-01 -4.798586435992748811e-01 6.665440659141763646e-01 6.858847285000034821e-01 1.459753759408106033e+00 -6.858847285000030380e-01
2.803134708602349479e-01 -5.067464062796148694e-01 7.335478677885678422e-01 4.840221029151660637e-01 1.355447970045177808e+00 -7.443073120722336622e-01 1.456382610504511066e-01 -4.391129218949392232e-01 6.821216626397492711e-01 6.275493157854863391e-01 1.478150745079711115e+00 -6.275493157854861170e-01
2.938685677233088822e-01 -4.683297889593386887e-01 7.512916270631627702e-01 4.219772261810840197e-01 1.361180620476089231e+00 -6.925389362230944812e-01 1.595994571364674763e-01 -3.993974998726301795e-01 6.973053629687984145e-01 5.705248793142325692e-01 1.494449792801898269e+00 -5.705248793142323471e-01
3.062434525815265207e-01 -4.300589173428900347e-01 7.679016109384118050e-01 3.634357645855337826e-01 1.366926976550256967e+00 -6.406839421946414204e-01 1.732954566556759446e-01 -3.604364826666958677e-01 7.122006449435822617e-01 5.144419040989978154e-01 1.508884470263686994e+00 -5.144419040989975933e-01
3.175960839480445053e-01 -3.913605942406079841e-01 7.829253055942616557e-01 3.076072231320648442e-01 1.373048801085918758e+00 -5.885589245314548634e-01 1.868534259141215459e-01 -3.218681202178663714e-01 7.269458101158479124e-01 4.588003272119795528e-01 1.521666881669781368e+00 -4.588003272119793863e-01
3.277813503609280366e-01 -3.519796560979674416e-01 7.959479259074310198e-01 2.542913065149035590e-01 1.379764127189368583e+00 -5.359631631413960262e-01 2.002574019002584804e-01 -2.837378225136799603e-01 7.415234976819672363e-01 4.036838091343681323e-01 1.532838735491850457e+00 -4.036838091343679102e-01
3.363608502742639894e-01 -3.121039061275714399e-01 8.068722251139216484e-01 2.039865796971843670e-01 1.386901410031085469e+00 -4.828999712730485672e-01 2.133730268463451263e-01 -2.464277971683670465e-01 7.557875849122185352e-01 3.496637067032711266e-01 1.542366843320792880e+00 -3.496637067032707935e-01
3.427593349880695972e-01 -2.724019178970654154e-01 8.157040316043820960e-01 1.579655039725393340e-01 1.394384973561661800e+00 -4.296748057782390773e-01 2.259629527892810796e-01 -2.106132280603421059e-01 7.694799406032850619e-01 2.977383428612877525e-01 1.550212691377166996e+00 -2.977383428612872529e-01
3.465711892939278838e-01 -2.338868508762322329e-01 8.223576996757397950e-01 1.178569044804947258e-01 1.402719777919969157e+00 -3.768334592461157206e-01 2.377476998949382414e-01 -1.770891516242159014e-01 7.822966124273526001e-01 2.490819855895678725e-01 1.556406621654475408e+00 -2.490819855895673451e-01
3.477490332907842152e-01 -1.976104609669406542e-01 8.266990335674340162e-01 8.513721900089418759e-02 1.412888842679775658e+00 -3.247611707072029508e-01 2.484915923338880950e-01 -1.465259950188464444e-01 7.939812877342158348e-01 2.046876805583084658e-01 1.561087109399532658e+00 -2.046876805583079106e-01
3.466207792716706204e-01 -1.641445380557753908e-01 8.285679638319063400e-01 6.050386529263328955e-02 1.426145771586554645e+00 -2.736673598819514552e-01 2.580456595172066492e-01 -1.193475349587486134e-01 8.043719514095446499e-01 1.651873095888964360e-01 1.564476736204671425e+00 -1.651873095888958531e-01
3.436819371416267588e-01 -1.333194216833515910e-01 8.281124888246365057e-01 4.260295955744968638e-02 1.443375572283822628e+00 -2.244671811798515382e-01 2.664360225317912723e-01 -9.547946477396240805e-02 8.134970118184441379e-01 1.304844607718238791e-01 1.566854775610699191e+00 -1.304844607718232963e-01
3.394646762878570367e-01 -1.048328638843877836e-01 8.261731484415626436e-01 2.909787877357494779e-02 1.463950233952054480e+00 -1.786627394849545913e-01 2.737736501741250272e-01 -7.460611146938911364e-02 8.214771546773309563e-01 1.001276608092522141e-01 1.568476097317692552e+00 -1.001276608092516313e-01
3.341051821258956833e-01 -7.816763116461850069e-02 8.243820107278424514e-01 1.683218278160653406e-02 1.486442845706629212e+00 -1.369963194091403103e-01 2.803457773766524497e-01 -5.591037767806239511e-02 8.286247664831359883e-01 7.293288431780320380e-02 1.569565535534086065e+00 -7.293288431780263481e-02
3.274269330430313873e-01 -5.373115005620246465e-02 8.242494488536149522e-01 5.126606538676714044e-03 1.508034216318973275e+00 -1.003244100524631199e-01 2.861400825842063123e-01 -3.942731453460024404e-02 8.349264467506788412e-01 4.895400203015143337e-02 1.570241878365696842e+00 -4.895400203015087132e-02
3.201783399275890396e-01 -3.135461736336184191e-02 8.263390041611095027e-01 -4.929937989462992130e-03 1.526494344143578763e+00 -6.560097385570497208e-02 2.912554069978909310e-01 -2.487574842100692685e-02 8.404896916549640107e-01 2.778369494972861981e-02 1.570617745742430849e+00 -2.778369494972806469e-02
3.139450382719481958e-01 -9.739835354080461638e-03 8.309468759047878850e-01 -1.350537255853435752e-02 1.541925705997841067e+00 -3.212552108089936076e-02 2.963338810706087068e-01 -1.042901049220168463e-02 8.460128594390070589e-01 6.765017541761618979e-03 1.570785739619762422e+00 -6.765017541761063867e-03
3.113475068009222690e-01 1.047514782278083367e-02 8.378302391149021755e-01 -1.807587464834833554e-02 1.554207409691893860e+00 -4.338292999101275339e-03 3.057331242851760167e-01 1.531316874586695180e-03 8.508253115522205201e-01 -9.902028692488360276e-03 1.570773644262000612e+00 9.902028692488918857e-03
3.162901452811807679e-01 2.848138901377925136e-02 8.457838932166948931e-01 -1.888390831510590104e-02 1.565394413568791165e+00 1.452561788254250370e-02 3.258024908481340631e-01 6.891842506237097835e-03 8.537143959756969824e-01 -1.513216777248131868e-02 1.570743354614236198e+00 1.513216777248188247e-02
3.326277390877970808e-01 4.305851343545256948e-02 8.540850962951532788e-01 -2.194209981698372683e-02 1.578770111067770765e+00 2.352012672444203992e-02 3.507065268795871438e-01 1.354370782841164515e-02 8.572994549437745748e-01 -2.162196249558495653e-02 1.570688173416861400e+00 2.162196249558552552e-02
3.612977978924938327e-01 5.252199783812624978e-02 8.625125497195778035e-01 -3.321472270984907743e-02 1.594460334105362032e+00 2.438604067333629763e-02 3.807715599595144496e-01 2.157407490231960656e-02 8.616274649230651894e-01 -2.945621787752613491e-02 1.570595597355193496e+00 2.945621787752670043e-02
3.992387194547463158e-01 5.611069849277226795e-02 8.704964139905709830e-01 -5.675179783072273332e-02 1.609253753434958023e+00 1.696710675372877994e-02 4.141342494045199274e-01 3.048524563357886061e-02 8.664301888206271673e-01 -3.814931271193466866e-02 1.570459628303976229e+00 3.814931271193523765e-02
4.417835287680726974e-01 5.324843608214246959e-02 8.769314687738049008e-01 -9.234862997859380473e-02 1.620089456200210831e+00 6.521148402142316024e-04 4.484230360333147924e-01 3.964377682215641796e-02 8.713662289810576445e-01 -4.708340280668116273e-02 1.570283445110297826e+00 4.708340280668172478e-02
4.846231294998323835e-01 4.518813582180422617e-02 8.804245275712058172e-01 -1.368492591645965317e-01 1.626123951711849980e+00 -2.354991702535035730e-02 4.823352854124759448e-01 4.870173495220714993e-02 8.762480647449834015e-01 -5.591915155251769853e-02 1.570072859150116740e+00 5.591915155251826058e-02
5.245931228835029048e-01 3.472090154156201591e-02 8.803038582720826843e-01 -1.877716411673489849e-01 1.628278053605864528e+00 -5.442315606140395862e-02 5.150072466719594066e-01 5.742841226005020866e-02 8.809513549092788942e-01 -6.443156015180080687e-02 1.569835790469520376e+00 6.443156015180137586e-02
5.600985841911876317e-01 2.353164842655425248e-02 8.767903580090355975e-01 -2.442686890087728269e-01 1.628389465055795515e+00 -9.197750613911492845e-02 5.452863217534825724e-01 6.551594992936313200e-02 8.853101772916835976e-01 -7.232041275521818025e-02 1.569586124956908524e+00 7.232041275521876311e-02
5.907514526641823860e-01 1.183195623684579756e-02 8.707503370647015073e-01 -3.066268041669554245e-01 1.627571573994573528e+00 -1.372654784466536548e-01 5.718856072259299594e-01 7.262061619331044993e-02 8.891392757882893294e-01 -7.925050698910042490e-02 1.569343013923358399e+00 7.925050698910100777e-02
6.167830951951950302e-01 -6.885390102313593275e-04 8.631948777508077209e-01 -3.710287208944659798e-01 1.625980291999447047e+00 -1.868067446410771049e-01 5.942134350949959121e-01 7.858437659480292659e-02 8.923534768695353669e-01 -8.506771413313811425e-02 1.569121762431182399e+00 8.506771413313869712e-02
6.389177197015465381e-01 -1.508130904262794392e-02 8.541696991131637606e-01 -4.283576332512338825e-01 1.626173052222471549e+00 -2.320422200693535997e-01 6.123955538261049991e-01 8.344081853531309934e-02 8.949708826479918500e-01 -8.980478929545247790e-02 1.568930005948278472e+00 8.980478929545306077e-02
6.579708637978174401e-01 -3.209870472105919026e-02 8.433307802362756123e-01 -4.715580599597921085e-01 1.632535083682175925e+00 -2.665352873547522372e-01 6.266086870459968150e-01 8.723714487637038162e-02 8.970169333624262720e-01 -9.350778111568418260e-02 1.568772864577216541e+00 9.350778111568476547e-02
6.742650292312808435e-01 -4.936033139710005457e-02 8.330729049994770596e-01 -5.012672039135974700e-01 1.643626776674939061e+00 -2.908051360363469451e-01 6.373747178483298859e-01 9.011275053567217863e-02 8.985667566613387836e-01 -9.631266587160212944e-02 1.568649603635320355e+00 9.631266587160269843e-02
6.877130540612480525e-01 -6.303683333721937787e-02 8.270239612188943212e-01 -5.222678958502067204e-01 1.654324045820052547e+00 -3.085320054347547303e-01 6.451682306512809273e-01 9.219439695982603600e-02 8.996886713153233739e-01 -9.834310135489020277e-02 1.568558099497098013e+00 9.834310135489075788e-02
6.981836460741004391e-01 -7.109428437168818782e-02 8.260845731504137257e-01 -5.381318530323361271e-01 1.663279846194663403e+00 -3.209480536884899426e-01 6.503869160079451817e-01 9.358830725241845672e-02 9.004399268433773695e-01 -9.970271071850468625e-02 1.568495758160649345e+00 9.970271071850525524e-02
7.058441902291112680e-01 -7.310746774751814003e-02 8.288471934647534400e-01 -5.522704595443493902e-01 1.670809300057443991e+00 -3.287976795743347558e-01 6.542922641418547069e-01 9.463142531529640522e-02 9.010021209926812880e-01 -1.007201532190428600e-01 1.568448545116231330e+00 1.007201532190434290e-01
7.110004345094994571e-01 -7.045796288158234777e-02 8.334053814362192281e-01 -5.679917140750138094e-01 1.676910484300959236e+00 -3.352970823097417563e-01 6.578155575117927700e-01 9.557249659216647542e-02 9.015093164720450192e-01 -1.016380546145097541e-01 1.568405539143196137e+00 1.016380546145103092e-01
7.141821326538858594e-01 -6.613597484226313439e-02 8.382393745604894697e-01 -5.845988287367580583e-01 1.682008614930704082e+00 -3.424639640569425714e-01 6.610396258893598276e-01 9.643364490603704986e-02 9.019734370361212061e-01 -1.024779955937245857e-01 1.568365843365161716e+00 1.024779955937251130e-01
7.163519759771556084e-01 -6.285026623747491659e-02 8.420153102837055759e-01 -5.985935998452731610e-01 1.687260311056109074e+00 -3.487420082562810442e-01 6.639131632117830639e-01 9.720116641310766470e-02 9.023870969238136919e-01 -1.032266112956924387e-01 1.568330187807239096e+00 1.032266112956929521e-01
7.181766629434435112e-01 -6.147659745822969812e-02 8.442919257419202461e-01 -6.085766130211111014e-01 1.692798536402077225e+00 -3.528062024314874701e-01 6.662374722382001790e-01 9.782198910190054164e-02 9.027216926860915924e-01 -1.038321388902761211e-01 1.568301157149640579e+00 1.038321388902766207e-01
7.197049164534576882e-01 -6.152717861265866173e-02 8.453853338261591022e-01 -6.156077389037274417e-01 1.697887258602223337e+00 -3.548247681552358923e-01 6.677521201721013933e-01 9.822655140072214519e-02 9.029397337358255893e-01 -1.042267327632827728e-01 1.568282147694014528e+00 1.042267327632832585e-01
7.208055554264556353e-01 -6.237332796804861967e-02 8.456795333899141953e-01 -6.211736646183182442e-01 1.702021330815431055e+00 -3.555347023260648776e-01 6.684526933448999841e-01 9.841367441917181491e-02 9.030405847036271361e-01 -1.044092447176415417e-01 1.568273330796416509e+00 1.044092447176420135e-01
7.214340929197896601e-01 -6.357055359846203180e-02 8.454853608469821147e-01 -6.263255142695428601e-01 1.704942844427529636e+00 -3.557009374644067301e-01 6.685927681484371554e-01 9.845108838399993512e-02 9.030607491633150241e-01 -1.044457367040800694e-01 1.568271566065675637e+00 1.044457367040805135e-01
7.216175995578540947e-01 -6.493148331025294651e-02 8.450484272264320307e-01 -6.314012934344264139e-01 1.706657535689142469e+00 -3.559209368960016828e-01 6.683596966448503984e-01 9.838883501067773041e-02 9.030271973694178334e-01 -1.043850174121515734e-01 1.568274502073250032e+00 1.043850174121520313e-01
7.214599996677981686e-01 -6.643090968067683066e-02 8.445279014203787016e-01 -6.363031669037778615e-01 1.707347330583043554e+00 -3.565310162154760043e-01 6.678946628200416180e-01 9.826462452652259816e-02 9.029602534539020731e-01 -1.042638677091127786e-01 1.568280355008927263e+00 1.042638677091132504e-01
7.211182889193514800e-01 -6.808874739755421679e-02 8.439911406630546953e-01 -6.408027136103900956e-01 1.707292714131056766e+00 -3.576042621106898522e-01 6.673183347433757628e-01 9.811068735977070132e-02 9.028772881812371365e-01 -1.041137236924415399e-01 1.568287599257572440e+00 1.041137236924420117e-01
7.207477209686838915e-01 -6.987892907246817664e-02 8.434694251781668095e-01 -6.447253863499909921e-01 1.706743357392819682e+00 -3.590222603716093919e-01 6.667306545372642113e-01 9.795371804047543762e-02 9.027926887134793965e-01 -1.039606220614865961e-01 1.568294975437734440e+00 1.039606220614870541e-01
7.204810689285410241e-01 -7.171720347472509971e-02 8.429867092238855220e-01 -6.480521522470493734e-01 1.705843899201116232e+00 -3.606106281618860487e-01 6.662364835690466336e-01 9.782172502847691353e-02 9.027215503622846304e-01 -1.038318811869976127e-01 1.568301169540824658e+00 1.038318811869980568e-01
7.204172454634606426e-01 -7.353114923629516797e-02 8.425521685192315369e-01 -6.508869243818767858e-01 1.704683530558673166e+00 -3.622501433985756414e-01 6.659150045842121557e-01 9.773585802650469612e-02 9.026752718748870530e-01 -1.037481297675456049e-01 1.568305194940497138e+00 1.037481297675460906e-01
7.205940796922651881e-01 -7.529524034902540519e-02 8.421731109999593956e-01 -6.533020473657898952e-01 1.703347417516689610e+00 -3.638567876009442537e-01 6.657756922404113320e-01 9.769864771458941499e-02 9.026552171750433784e-01 -1.037118362224803553e-01 1.568306938330463751e+00 1.037118362224808410e-01
7.209529439293542730e-01 -7.703160481623488876e-02 8.418745867980832465e-01 -6.553326519709519182e-01 1.701944001434308573e+00 -3.654467752641166745e-01 6.657248384873403202e-01 9.768506468266124898e-02 9.026478965261623966e-01 -1.036985878391649962e-01 1.568307574575090069e+00 1.036985878391654958e-01
7.213663650088174562e-01 -7.878999272344383575e-02 8.416862713693733511e-01 -6.570828604529372896e-01 1.700597994041734395e+00 -3.671802536659908300e-01 6.656283712175012912e-01 9.765929828535291346e-02 9.026340095862934731e-01 -1.036734562515058689e-01 1.568308781278812791e+00 1.036734562515063962e-01
7.217257687345927097e-01 -8.059476193049747161e-02 8.416191368414781548e-01 -6.586618795314992392e-01 1.699395291383893003e+00 -3.691499982026132942e-01 6.654278663693453666e-01 9.760574346216316366e-02 9.026051459232664609e-01 -1.036212208494824288e-01 1.568311288446142537e+00 1.036212208494829562e-01
7.219900931209928263e-01 -8.241846462450408417e-02 8.416571955630145485e-01 -6.601590822720794227e-01 1.698347577727115532e+00 -3.712966848883319515e-01 6.651526105137663958e-01 9.753222265300040550e-02 9.025655214835847096e-01 -1.035495113268113249e-01 1.568314728260424840e+00 1.035495113268118800e-01
7.221735154128323675e-01 -8.421248675382542181e-02 8.417620693281578914e-01 -6.616516281489230877e-01 1.697423727246923253e+00 -3.734926033642819165e-01 6.648540256375585766e-01 9.745247066495861532e-02 9.025225387161799340e-01 -1.034717240950130401e-01 1.568318456917255688e+00 1.034717240950135536e-01
7.223164488226367919e-01 -8.594352694816193017e-02 8.418917608980311940e-01 -6.631851322625950118e-01 1.696577971335482049e+00 -3.756233645145773958e-01 6.645717765543313060e-01 9.737708196544965500e-02 9.024819075668442103e-01 -1.033981926162428205e-01 1.568321978997728516e+00 1.033981926162433479e-01
7.224545754968704214e-01 -8.761206414322919578e-02 8.420180348231827150e-01 -6.647706660354009145e-01 1.695770724222988468e+00 -3.776435706199522402e-01 6.643169786777940455e-01 9.730902548026944265e-02 9.024452281542713061e-01 -1.033318126854134433e-01 1.568325156372348594e+00 1.033318126854139846e-01
7.226310364366408390e-01 -8.924164238033965857e-02 8.420950335134285147e-01 -6.662844443374532633e-01 1.695010710488412009e+00 -3.794420548356947087e-01 7.224635946276627418e-01 -8.760761353760157522e-02 8.419930407968899688e-01 -6.647362229305400216e-01 1.695767934616671635e+00 -3.776240041472315734e-01
7.231488386441322636e-01 -9.083774183177284467e-02 8.417172830816844753e-01 -6.664504346014508140e-01 1.694653350386420287e+00 -3.796358021149448536e-01 7.225872094378680277e-01 -8.754661422595459708e-02 8.416504765423479251e-01 -6.642641569118955536e-01 1.695729662449990238e+00 -3.773558324213151516e-01
7.243409370126395741e-01 -9.228636672900902838e-02 8.404104192494710190e-01 -6.643674226483288203e-01 1.694906539912279131e+00 -3.773064330101109642e-01 7.229990528790167792e-01 -8.734338480405384741e-02 8.405091663613848407e-01 -6.626914684023399449e-01 1.695601637856596788e+00 -3.764624179935039949e-01
7.262864674200349979e-01 -9.341828570854182612e-02 8.380248829000166433e-01 -6.606436854822026472e-01 1.695486253321676573e+00 -3.733514621788002197e-01 7.238294467049875003e-01 -8.693361633297840008e-02 8.382079595602137667e-01 -6.595208469737927626e-01 1.695341098244366851e+00 -3.746612482690611090e-01
7.290503672289427861e-01 -9.417144508593733310e-02 8.344510734335910396e-01 -6.556143987605843604e-01 1.696171977298668976e+00 -3.684669017358698229e-01 7.251671313938757857e-01 -8.627351868701385595e-02 8.345009364494703208e-01 -6.544143142965864746e-01 1.694914636055268264e+00 -3.717603241876653031e-01
7.327365960218797936e-01 -9.458025079706172678e-02 8.295483703611493675e-01 -6.489840435315704648e-01 1.696909468636808693e+00 -3.626681313145942442e-01 7.270698109476556592e-01 -8.533461708717657301e-02 8.292281863486500315e-01 -6.471531528609929529e-01 1.694293701504637983e+00 -3.676353964923158024e-01
7.374403839508687497e-01 -9.470195948532572627e-02 8.231870474992606379e-01 -6.402240062935938836e-01 1.697707605634411587e+00 -3.556582492981897325e-01 7.295718970793217961e-01 -8.409993063286270998e-02 8.222943467134923301e-01 -6.376084526817680231e-01 1.693451547725503659e+00 -3.622132338724213252e-01
7.432048276513976148e-01 -9.456204817804919616e-02 8.152829891970858611e-01 -6.289787293944931745e-01 1.698557055400946147e+00 -3.472258008459073175e-01 7.326901834601422525e-01 -8.256117227185195973e-02 8.136528785292187482e-01 -6.257194902355485144e-01 1.692361368749750516e+00 -3.554593404493957554e-01
7.500156730033892272e-01 -9.414617635807798202e-02 8.058025145161076264e-01 -6.151675260873443740e-01 1.699417076276726890e+00 -3.373634466500509133e-01 7.364280012115337337e-01 -8.071669821960825164e-02 8.032945505142129461e-01 -6.114778481151033063e-01 1.690995361597439572e+00 -3.473689344543001156e-01
7.578204930210373780e-01 -9.341936359065639017e-02 7.947517915643265152e-01 -5.988707656278102753e-01 1.700236676134031732e+00 -3.261892451018454930e-01 7.407782765170646266e-01 -7.856999914146806097e-02 7.912389657940930299e-01 -5.949156816056634378e-01 1.689324470761364161e+00 -3.379602826930414583e-01
7.665497361220334760e-01 -9.234506829618627233e-02 7.821647300219328747e-01 -5.801940270191123794e-01 1.700974373546951357e+00 -3.138415378601036587e-01 7.457258027827399216e-01 -7.612857892604024679e-02 7.775282652379618131e-01 -5.760969500065762361e-01 1.687318616097439383e+00 -3.272697192269944932e-01
7.761284586073828873e-01 -9.089234616897401420e-02 7.680942109715569455e-01 -5.592116932833260945e-01 1.701603833846842884e+00 -3.004335874942726248e-01 7.512489506235213721e-01 -7.340311087045228722e-02 7.622223887037495871e-01 -5.551107682151105172e-01 1.684947248244057061e+00 -3.153478685342225307e-01
7.864790963043237770e-01 -8.903446497717953934e-02 7.526064205219691328e-01 -5.359804456216847868e-01 1.702108896605474042e+00 -2.860602498894137535e-01 7.573209719503919413e-01 -7.040679416188251605e-02 7.453954611216273562e-01 -5.320662877302558824e-01 1.682180112394389804e+00 -3.022567375051064542e-01
7.975198909390461832e-01 -8.674689599226370618e-02 7.357770139721236946e-01 -5.105714428842117458e-01 1.702475185302653848e+00 -2.708170947655961225e-01 7.639110082394771073e-01 -6.715485633424579659e-02 7.271329983550240961e-01 -5.070886910884441212e-01 1.678988129802907237e+00 -2.880674399574670308e-01
8.091625903888253202e-01 -8.400905821150156383e-02 7.176881740271788823e-01 -4.830871507298114542e-01 1.702682824965924269e+00 -2.548077672811707162e-01 7.709848822817148006e-01 -6.366416256917652172e-02 7.075297130854160121e-01 -4.803160003997190564e-01 1.675344327777854803e+00 -2.728583836266701979e-01
8.213108939379329954e-01 -8.080918552365246033e-02 6.984260541492014474e-01 -4.536594245395937364e-01 1.702701657480913733e+00 -2.381389778348228237e-01 7.785057315057968275e-01 -5.995290317470976238e-02 6.866877597329710259e-01 -4.518964812545393506e-01 1.671224764977097266e+00 -2.567137953744619838e-01
8.338599171899727658e-01 -7.714932015577607993e-02 6.780784992839700154e-01 -4.224405611210526046e-01 1.702488820262246128e+00 -2.209126662248905859e-01 7.864345254540744401e-01 -5.604033823016674187e-02 6.647153004152104305e-01 -4.219864824802640468e-01 1.666609411285131070e+00 -2.397224939957182388e-01
8.466879543946607134e-01 -7.303597363413244503e-02 6.567307610786278227e-01 -3.895990818865716077e-01 1.701991104480039096e+00 -2.032170618376614446e-01 7.947304561922095001e-01 -5.194660493351136582e-02 6.417254230346504107e-01 -3.907487554523050854e-01 1.661482978318810089e+00 -2.219769354510793269e-01
8.595542804105146262e-01 -6.834640741838982070e-02 6.344427096679047251e-01 -3.553433189743085419e-01 1.701173551630215552e+00 -1.850723174881511446e-01 8.033508155583827248e-01 -4.769277817430053051e-02 6.178364814486653200e-01 -3.583527025233328445e-01 1.655835964257295956e+00 -2.035733539948563764e-01
8.719866857388101078e-01 -6.278930013931721676e-02 6.112577945950362635e-01 -3.198642202216002151e-01 1.699969857417464203e+00 -1.666140977012016966e-01 8.122467737973438906e-01 -4.330295362078961929e-02 5.931837938175874569e-01 -3.249899663085424883e-01 1.649668586696290129e+00 -1.846206181514638278e-01
8.835657252068173095e-01 -5.687361983421757028e-02 5.874822534287096332e-01 -2.828395421395245024e-01 1.697372811191164121e+00 -1.499715117810854204e-01 8.213226285552271966e-01 -3.882435682547607375e-02 5.680325727438186867e-01 -2.910263726762836733e-01 1.643023114760062464e+00 -1.653265466382538018e-01
8.940821203450182164e-01 -5.164928310540950473e-02 5.635459115155107002e-01 -2.441361663720734432e-01 1.691892966218332850e+00 -1.381009848336466617e-01 8.304048975422591017e-01 -3.434259484662044448e-02 5.428635764081441994e-01 -2.571150357087043647e-01 1.636017994368809569e+00 -1.460621611422621424e-01
9.032933649409653487e-01 -4.731896934623935902e-02 5.396842844537722561e-01 -2.047617865303427986e-01 1.683201274304150674e+00 -1.315450136855208507e-01 8.392781386207526229e-01 -2.996398036695747252e-02 5.182738431037201554e-01 -2.240594298846043664e-01 1.628833379229960965e+00 -1.272839002318234825e-01
9.108835632540481786e-01 -4.331216913389640544e-02 5.161804153131426265e-01 -1.662823563755449208e-01 1.672146395160301946e+00 -1.287132850598309564e-01 8.477332861797994834e-01 -2.579167949039715135e-02 4.948427403434857985e-01 -1.926319860546572282e-01 1.621675882246673028e+00 -1.094305671806216768e-01
9.166129098490136684e-01 -3.889909050590195649e-02 4.935585296318132364e-01 -1.301622873708484784e-01 1.660124725422376102e+00 -1.273154939818028630e-01 8.555949488646201750e-01 -2.191224132778314682e-02 4.730563167538424096e-01 -1.634735100764254379e-01 1.614749685448906735e+00 -9.286619160742333456e-02
9.204508947152605369e-01 -3.362152524143796617e-02 4.724711907845217107e-01 -9.748089749176759577e-02 1.648622057231059923e+00 -1.254657501600643377e-01 8.627334575892012802e-01 -1.838965275071745287e-02 4.532739143401173787e-01 -1.370506578406681109e-01 1.608235460298228059e+00 -7.785587184740039302e-02
9.226048220863227733e-01 -2.739850477824762320e-02 4.534889399470040106e-01 -6.893260693692530860e-02 1.638934448066675653e+00 -1.220615934019407545e-01 8.690675866970944963e-01 -1.526399559990505861e-02 4.357206275420846264e-01 -1.136484342800703207e-01 1.602276666100675984e+00 -6.456151378166724575e-02
9.234542703105518280e-01 -2.051858843704240654e-02 4.369586890540194668e-01 -4.486340399554906294e-02 1.632043350964289985e+00 -1.166041120321902186e-01 8.745606545074677829e-01 -1.255337092065823834e-02 4.204981094919914009e-01 -9.338696233771520694e-02 1.596973661893073437e+00 -5.305135696930346478e-02
9.234313693186007033e-01 -1.370311752379438364e-02 4.229343623862078516e-01 -2.517207901695822994e-02 1.628523640398300776e+00 -1.091937293333600650e-01 8.792099601377992846e-01 -1.025911149805676381e-02 4.076138449386812468e-01 -7.626221203736836818e-02 1.592387254150250619e+00 -4.332311205746540439e-02
9.228995268514186279e-01 -7.588214326555930977e-03 4.113287139549840488e-01 -9.594681807434073464e-03 1.628286903856101198e+00 -1.001862126628843275e-01 8.830411104559939828e-01 -8.368581295099569717e-03 3.969968715306330664e-01 -6.216796570028971375e-02 1.588540618763151890e+00 -3.531643880325155416e-02
9.220769421150165623e-01 -2.320006593120871319e-03 4.020210311617665733e-01 2.091970809052090801e-03 1.630687190564833910e+00 -8.985295624428620009e-02 8.861034095567277280e-01 -6.857450574665205356e-03 3.885105566069992356e-01 -5.091333223291764215e-02 1.585422303845454461e+00 -2.892289560739267143e-02
9.210617721873184394e-01 2.171805352194078331e-03 3.949130716153761433e-01 1.015539730124771778e-02 1.634778665065523384e+00 -7.862717158580820320e-02 8.884618139190536557e-01 -5.693665730048508289e-03 3.819748912530907536e-01 -4.225243952792668428e-02 1.582994378325047746e+00 -2.400280720250672073e-02
9.199220722149176188e-01 5.945756818275083067e-03 3.900831430243653086e-01 1.489945761279862224e-02 1.639306823255435752e+00 -6.736833387016716301e-02 8.901935976530314099e-01 -4.839094861730910968e-03 3.771757316469503407e-01 -3.589648445627312973e-02 1.581196947578845435e+00 -2.039211002437427839e-02
9.187606740742406686e-01 8.853413925790865058e-03 3.876957090558142971e-01 1.681246563719305392e-02 1.642866432051439229e+00 -5.748907462822870629e-02 8.913851049220206102e-01 -4.251130336202058047e-03 3.738737988226817910e-01 -3.152529688175959716e-02 1.579953102463386383e+00 -1.790892150865093860e-02
9.177289096238001598e-01 1.054595837339683539e-02 3.876192555880830781e-01 1.676815993782812195e-02 1.644459877997478392e+00 -5.056499078969153849e-02 8.921279466160978444e-01 -3.884565586184440811e-03 3.718152185380732000e-01 -2.880085996798200168e-02 1.579174674421468971e+00 -1.636122072007103329e-02
9.169686930567785277e-01 1.092775554923330894e-02 3.889165074474497663e-01 1.596652708700132747e-02 1.644288374447169687e+00 -4.727948950165091618e-02 8.925150401682633294e-01 -3.693549314057673061e-03 3.707424958285908678e-01 -2.738139416328419160e-02 1.578768137293447449e+00 -1.555484919640565990e-02
9.165508082283393421e-01 1.063272732148906607e-02 3.898187101623099560e-01 1.540514839395884343e-02 1.643919481161803420e+00 -4.659483031336756481e-02 8.926358304586984316e-01 -3.633943797874447657e-03 3.704077589493279254e-01 -2.693849089597294411e-02 1.578641153597119207e+00 -1.530324427481040590e-02
9.164423458143380330e-01 1.041380337358466246e-02 3.889781329552514100e-01 1.549755102318008983e-02 1.644875451145308309e+00 -4.683442992408052424e-02 8.925691342554513685e-01 -3.666855893769610519e-03 3.705925890284112456e-01 -2.718304477082957721e-02 1.578711277002722513e+00 -1.544217067940131978e-02
9.165285417448327809e-01 1.053200216928268373e-02 3.868706103372862026e-01 1.592780231144787575e-02 1.646893559840940879e+00 -4.719195610491908749e-02 8.923775043621984260e-01 -3.761418119444651098e-03 3.711236382726006977e-01 -2.788571738383196011e-02 1.578912652052321342e+00 -1.584134562515162117e-02
9.167066634787506274e-01 1.091650384680187269e-02 3.850892867348967297e-01 1.601985481407212572e-02 1.648445753965444460e+00 -4.777699782357131691e-02 8.921076725739778279e-01 -3.894570071986486193e-03 3.718714024379946581e-01 -2.887520881080320873e-02 1.579195949792863818e+00 -1.640345688347142478e-02
9.169020607418093549e-01 1.137109337267450115e-02 3.845875227171090538e-01 1.543319570254955871e-02 1.648669431064721635e+00 -4.880180868936327687e-02 8.917939748237151409e-01 -4.049368245437140468e-03 3.727407289838331472e-01 -3.002565726647584213e-02 1.579524926091316006e+00 -1.705700476819605599e-02
9.170421656875098471e-01 1.176065157912142833e-02 3.852374106450948688e-01 1.427435712032175397e-02 1.647904192562676062e+00 -5.009166954690261186e-02 8.914615508881215122e-01 -4.213407094928636742e-03 3.736619499726402394e-01 -3.124489614297232612e-02 1.579873098734282610e+00 -1.774963118251240979e-02
9.170795365679340616e-01 1.202496504655287124e-02 3.864393006188718838e-01 1.285203353187707592e-02 1.646926829674334458e+00 -5.133117948650898349e-02 8.911288109568651361e-01 -4.377601876527928426e-03 3.745840466560220183e-01 -3.246541180693063994e-02 1.580221146905640417e+00 -1.844298291549976293e-02
9.170083372303070579e-01 1.214984426892395941e-02 3.876840713684972517e-01 1.144229165617030412e-02 1.646281058121770391e+00 -5.232596542981692023e-02 8.908092593512347834e-01 -4.535288709899776283e-03 3.754695955428314358e-01 -3.363766254329374206e-02 1.580554970996687958e+00 -1.910891626117849906e-02
9.168541457371182091e-01 1.215050938420353388e-02 3.887357693769548650e-01 1.019381360445283970e-02 1.646109302161335330e+00 -5.305078899125418440e-02 8.905128089471564534e-01 -4.681575959430889222e-03 3.762911258393476510e-01 -3.472526534470545684e-02 1.580864286173863764e+00 -1.972676272511905693e-02
9.166539197564578245e-01 1.206146815583453158e-02 3.895621597963163651e-01 9.146653256387171291e-03 1.646295947400132631e+00 -5.357194503541539560e-02 8.902467156538254045e-01 -4.812883103777976235e-03 3.770285298002254981e-01 -3.570157497273849373e-02 1.581141618668877369e+00 -2.028138565419607825e-02
9.164416511312557523e-01 1.192491915328192098e-02 3.902091441720434428e-01 8.289440231188384758e-03 1.646657171242418949e+00 -5.396365540099089253e-02 8.900162487842712133e-01 -4.926609932924833068e-03 3.776672049818994292e-01 -3.654723022576417124e-02 1.581381584301116305e+00 -2.076178631803814179e-02
9.162427314546266466e-01 1.177919739958904755e-02 3.907208115116914682e-01 7.603485589290517530e-03 1.647050477210049824e+00 -5.426963795945825841e-02 8.898251766116599404e-01 -5.020896944204641943e-03 3.781967086575964143e-01 -3.724837671905026348e-02 1.581580365692948575e+00 -2.116009430420629639e-02
9.160737935133581589e-01 1.165145817149959573e-02 3.911159698530530804e-01 7.080369707169280151e-03 1.647400397800998340e+00 -5.450368037908977226e-02 8.896761166434303814e-01 -5.094452495040521778e-03 3.786097871294544226e-01 -3.779538475044037782e-02 1.581735335380497043e+00 -2.147083916207424489e-02
9.159447607218511589e-01 1.155648447819007663e-02 3.913952160285685267e-01 6.720821966381772435e-03 1.647680467128119997e+00 -5.466431064799111977e-02 8.895707921243791727e-01 -5.146426228212153120e-03 3.789016649011699989e-01 -3.818191023080454854e-02 1.581844780467472900e+00 -2.169041693527963208e-02
9.158610024993253385e-01 1.149939327857796290e-02 3.915535119401978292e-01 6.528608038332175088e-03 1.647888512773102443e+00 -5.474686927405368608e-02 8.895102192978303624e-01 -5.176316665432847963e-03 3.790695257354643743e-01 -3.840420891558236210e-02 1.581907702359213186e+00 -2.181670058970783255e-02
9.158249339143174073e-01 1.147952714359778970e-02 3.915874579530981281e-01 6.506611089390891209e-03 1.648030702562123251e+00 -5.474840697818669777e-02 8.894948446502852768e-01 -5.183903482218824021e-03 3.791121323184972747e-01 -3.846063358024473522e-02 1.581923670843059737e+00 -2.184875436843608520e-02
9.158371245243325243e-01 1.149380270129568560e-02 3.914968843243334939e-01 6.655786327267086168e-03 1.648114627621890316e+00 -5.466776884613085141e-02 8.895246477275843278e-01 -5.169196771937265011e-03 3.790295413333149011e-01 -3.835125708022075336e-02 1.581892715754377843e+00 -2.178661965924787169e-02
9.158970241367554443e-01 1.153874138560140317e-02 3.912837277801214375e-01 6.975570647184329946e-03 1.648147518010083079e+00 -5.450452114141032117e-02 8.895992185796424145e-01 -5.132398829709144961e-03 3.788228888431850461e-01 -3.807758816548977021e-02 1.581815246398623032e+00 -2.163115355430816900e-02
9.160034233046625562e-01 1.161114799081391924e-02 3.909506125599579995e-01 7.464508852396895162e-03 1.648136755015700006e+00 -5.425829225834796071e-02 8.897178132774956616e-01 -5.073876756811812605e-03 3.784942364414603522e-01 -3.764236749238575319e-02 1.581691994838284376e+00 -2.138391296834965538e-02
9.161553578976340262e-01 1.170591179115870739e-02 3.905004479908507076e-01 8.120476019968243808e-03 1.648096465824150370e+00 -5.392648481296131308e-02 8.898791103789350787e-01 -4.994282635831348571e-03 3.780472461397108574e-01 -3.705046081623179777e-02 1.581524271085230193e+00 -2.104766204441874816e-02
9.163586674849726332e-01 1.181464017753436346e-02 3.899494791291677753e-01 8.920496463986312893e-03 1.648037458537274791e+00 -5.350028066541423488e-02 8.900785720553989755e-01 -4.895855716402816582e-03 3.774944932746286952e-01 -3.631854102949511748e-02 1.581316713938362151e+00 -2.063187233558716818e-02
9.166186817291570588e-01 1.192764926801415104e-02 3.893300942950708166e-01 9.817612774725851046e-03 1.647954470613921085e+00 -5.298620686573531774e-02 8.903069754117213241e-01 -4.783147154294606351e-03 3.768615365491077562e-01 -3.548047232111321142e-02 1.581078839211612186e+00 -2.015578144345183190e-02
9.169283464998302380e-01 1.203687651150836535e-02 3.886753395619469975e-01 1.076276890776768289e-02 1.647839153506761134e+00 -5.241584799730555216e-02 8.905527716882947198e-01 -4.661855832878813999e-03 3.761803801560048566e-01 -3.457864656081448274e-02 1.580822610316031662e+00 -1.964347138286000674e-02
9.172722996390669792e-01 1.213806304078018927e-02 3.880130430902584138e-01 1.171254895510720137e-02 1.647692581484402563e+00 -5.182439491338256682e-02 8.908044419435569017e-01 -4.537665921431191518e-03 3.754829456557123857e-01 -3.365533571327730678e-02 1.580560000366101558e+00 -1.911895605288077560e-02
9.176319734520582694e-01 1.223106715522986887e-02 3.873661586400515278e-01 1.263366541773902098e-02 1.647527327373265127e+00 -5.124109301563792990e-02 8.910518578174659865e-01 -4.415575388962450498e-03 3.747973009965752667e-01 -3.274769869866840655e-02 1.580301575538417325e+00 -1.860334472925253765e-02
9.179895356440068710e-01 1.231877470819042752e-02 3.867539174243721511e-01 1.350386628999143170e-02 1.647363066846947888e+00 -5.068808001802663221e-02 8.912869144515082054e-01 -4.299583681732416229e-03 3.741459065521548499e-01 -3.188546147158168725e-02 1.580055826463828250e+00 -1.811352416135592058e-02
9.183310922353391526e-01 1.240507262442180902e-02 3.861920160376375311e-01 1.430935602109997817e-02 1.647218127063453164e+00 -5.018239658431750821e-02 8.915036577609235513e-01 -4.192628919139948507e-03 3.735452624214595785e-01 -3.109045348607368531e-02 1.579829022240628822e+00 -1.766189524681739675e-02
9.186481040335823245e-01 1.248375827844144803e-02 3.856878352939869803e-01 1.504053986752501917e-02 1.647118394316195111e+00 -4.972418600541567146e-02 8.916978563140609548e-01 -4.096799155339447829e-03 3.730070948468934833e-01 -3.037818147966531157e-02 1.579625645055879879e+00 -1.725726706826541043e-02
9.189292209838977321e-01 1.253944623719482898e-02 3.852415120116557956e-01 1.569036700980073681e-02 1.647091496448382486e+00 -4.930416976732220763e-02 8.918667053345645801e-01 -4.013478443153875586e-03 3.725391764903233094e-01 -2.975891790350040922e-02 1.579448689404772344e+00 -1.690547520980012139e-02
9.191608519126917010e-01 1.256467731588412073e-02 3.848542240877382836e-01 1.625050573948359084e-02 1.647144827043395710e+00 -4.891678683779491360e-02 8.920087846729651826e-01 -3.943367573531558756e-03 3.721454429031894606e-01 -2.923785722447560728e-02 1.579299697795061075e+00 -1.660947054926038141e-02
9.193378619590837353e-01 1.255906276668067312e-02 3.845348393926224517e-01 1.671095836028608714e-02 1.647261468278433894e+00 -4.856365708505977485e-02 8.921238878937269856e-01 -3.886568414732061161e-03 3.718264661644786195e-01 -2.881574432811904313e-02 1.579178933816630659e+00 -1.636967624194608437e-02
9.194612073137509167e-01 1.252320779949911422e-02 3.843065639048052207e-01 1.706263055759517019e-02 1.647397200724594279e+00 -4.826155496532243128e-02 8.922129107813776550e-01 -3.842638930404956854e-03 3.715797638551472382e-01 -2.848928435737137568e-02 1.579085495418687257e+00 -1.618422054223404502e-02
9.195334257622960195e-01 1.246106963158388758e-02 3.842034750473543037e-01 1.729556887167892423e-02 1.647486349609920131e+00 -4.803401329687558008e-02 8.922777742691123670e-01 -3.810631211457124468e-03 3.714000126401760249e-01 -2.825142576653144263e-02 1.579017394189209167e+00 -1.604909760114049330e-02
9.195621779357665559e-01 1.238032096064844989e-02 3.842484203645269991e-01 1.740622609905712395e-02 1.647470298460229854e+00 -4.789754759273209123e-02 8.923213689747857558e-01 -3.789118845478334219e-03 3.712792019717276459e-01 -2.809156369137820811e-02 1.578971613674548413e+00 -1.595828299701900280e-02
9.195611534617347260e-01 1.229523332055210139e-02 3.844051687399737682e-01 1.741370689907417377e-02 1.647357072807286604e+00 -4.784092782140666328e-02 8.923473954955891685e-01 -3.776275725378613890e-03 3.712070766682748491e-01 -2.799612523289714966e-02 1.578944278474800456e+00 -1.590406622411264306e-02
9.195472223152578728e-01 1.223036706795743722e-02 3.845571883606950792e-01 1.736794873967757030e-02 1.647248205792914755e+00 -4.781840710284784857e-02 8.923600643373610364e-01 -3.770024123113766001e-03 3.711719684775144912e-01 -2.794966923765397279e-02 1.578930971603531352e+00 -1.587767545686510212e-02
9.195431553273137881e-01 1.220634198820547134e-02 3.846078255517807465e-01 1.733318050823223766e-02 1.647221062767027622e+00 -4.780252126540711355e-02 8.923636295497999749e-01 -3.768264823364078642e-03 3.711620884773801365e-01 -2.793659581672599049e-02 1.578927226720462595e+00 -1.587024869510844649e-02
9.195671298931378246e-01 1.221665385804632242e-02 3.845617979616569038e-01 1.734734692362095015e-02 1.647253548866201012e+00 -4.780676387209291389e-02 8.923618115227974767e-01 -3.769161952078076139e-03 3.711671266363500976e-01 -2.794326241139094211e-02 1.578929136374360498e+00 -1.587403586073078687e-02
9.196156141772510173e-01 1.224298661470885063e-02 3.844740986307364494e-01 1.739459291742254804e-02 1.647300895076948990e+00 -4.783137487510048802e-02 8.923574300372943968e-01 -3.771324052228006152e-03 3.711792687114999212e-01 -2.795932906725858910e-02 1.578933738626852490e+00 -1.588316302232166410e-02
9.196666628040642832e-01 1.227031534484346320e-02 3.843959681538710038e-01 1.742994358247566822e-02 1.647337976350297550e+00 -4.786509488969518944e-02 8.923523878118555519e-01 -3.773812202963522378e-03 3.711932418446204918e-01 -2.797781864388105763e-02 1.578939034813814590e+00 -1.589366659910642840e-02
9.197042402078279277e-01 1.229381412480462510e-02 3.843277817187578105e-01 1.744098229847962367e-02 1.647389329545084324e+00 -4.786407922795577613e-02 8.923478624048751806e-01 -3.776045323010152055e-03 3.712057827583360448e-01 -2.799441309736592706e-02 1.578943788062697084e+00 -1.590309359248429089e-02
9.197343162060303001e-01 1.230575334702571633e-02 3.842686555599713616e-01 1.745706734512480346e-02 1.647437359237471366e+00 -4.785680520046101116e-02 8.923445048314686545e-01 -3.777702160619386684e-03 3.712150873443252896e-01 -2.800672517444881618e-02 1.578947314626332421e+00 -1.591008784928424694e-02
9.197608865966329095e-01 1.230849887914653440e-02 3.842328612709344782e-01 1.748640360703552360e-02 1.647446769456947901e+00 -4.789124382493975540e-02 8.923424958726433598e-01 -3.778693507087219072e-03 3.712206546180301103e-01 -2.801409194568977787e-02 1.578949424676010960e+00 -1.591427277190120282e-02
9.197768546745606066e-01 1.232010227588770102e-02 3.842034909882675597e-01 1.750765124758707839e-02 1.647455116558982580e+00 -4.791280447394674624e-02 8.923416554376241150e-01 -3.779108230513722466e-03 3.712229836512209724e-01 -2.801717378839180955e-02 1.578950307396814079e+00 -1.591602350811979413e-02
9.197818209449251103e-01 1.233226425464073461e-02 3.841857964671094861e-01 1.751377934069608261e-02 1.647466089329834293e+00 -4.790528346175966512e-02 8.923416519317013407e-01 -3.779109960556192860e-03 3.712229933669159987e-01 -2.801718664447618370e-02 1.578950311079128310e+00 -1.591603081141679601e-02
9.197782852324749570e-01 1.233048914541146068e-02 3.841954481757707818e-01 1.750974556989546432e-02 1.647460738942347458e+00 -4.789308618647456633e-02 8.923421546962548856e-01 -3.778861864946650440e-03 3.712216000940208871e-01 -2.801534302621607256e-02 1.578949783018753994e+00 -1.591498348695111545e-02
9.197674846069487931e-01 1.231931132933961059e-02 3.842198296348728892e-01 1.749876981806007537e-02 1.647442058948865418e+00 -4.790163960029104884e-02 8.923429062366423636e-01 -3.778491007714976369e-03 3.712195174077138060e-01 -2.801258715705435762e-02 1.578948993663835676e+00 -1.591341793010035699e-02
9.197546586149556447e-01 1.231667938182728905e-02 3.842313340687166789e-01 1.748819672987140736e-02 1.647434155098468800e+00 -4.790777879649211340e-02 8.923437206392902388e-01 -3.778089130295592124e-03 3.712172605160395378e-01 -2.800960077512588617e-02 1.578948138281054181e+00 -1.591172142333144648e-02
9.197472124923729009e-01 1.232035524528712900e-02 3.842325223863155559e-01 1.748764858447106330e-02 1.647436675181227272e+00 -4.789138074700027142e-02 8.923444561198458080e-01 -3.777726197993686030e-03 3.712152223351142810e-01 -2.800690379796022880e-02 1.578947365789321378e+00 -1.591018932190345347e-02
9.197462080289968700e-01 1.231636389660667463e-02 3.842405927203345062e-01 1.749583979364837533e-02 1.647429498539459747e+00 -4.788218424364490411e-02 8.923450188254624660e-01 -3.777448523698656579e-03 3.712136629521423647e-01 -2.800484037983004201e-02 1.578946774765481953e+00 -1.590901713331244194e-02
9.197458349279254985e-01 1.231166216083290355e-02 3.842557361509253422e-01 1.749395160548054134e-02 1.647413207114864608e+00 -4.788809828356441201e-02 8.923453797659759434e-01 -3.777270412978525616e-03 3.712126627053458083e-01 -2.800351682613295631e-02 1.578946395659911017e+00 -1.590826524763274893e-02
9.197436317939116091e-01 1.231060451114240895e-02 3.842590054680867784e-01 1.748513679995589154e-02 1.647413386879903907e+00 -4.788585590485714555e-02 8.923455737428012124e-01 -3.777174692629184372e-03 3.712121251522286780e-01 -2.800280552132255671e-02 1.578946191920590936e+00 -1.590786116889985474e-02
9.197435791293118168e-01 1.230949698609823395e-02 3.842502931862302740e-01 1.748572173420337439e-02 1.647424911299054218e+00 -4.787891432063913488e-02 8.923456575451613748e-01 -3.777133339281008029e-03 3.712118929171672188e-01 -2.800249822162605151e-02 1.578946103900564779e+00 -1.590768659778748345e-02
9.197461685246961505e-01 1.231042403004384278e-02 3.842481810413217458e-01 1.748948410778197390e-02 1.647422639767293973e+00 -4.788250818397621345e-02 8.923456631103250380e-01 -3.777130593079700005e-03 3.712118774948554578e-01 -2.800247781440746292e-02 1.578946098055312275e+00 -1.590767500483477107e-02
9.197446609859915023e-01 1.231101435309628345e-02 3.842565331594687272e-01 1.748261656582175347e-02 1.647411435500277133e+00 -4.789295077091305225e-02 8.923455963465485308e-01 -3.777163538520464381e-03 3.712120625121949624e-01 -2.800272263433984526e-02 1.578946168179228282e+00 -1.590781408238158348e-02
9.197394156499750784e-01 1.231224546638365336e-02 3.842570230050154079e-01 1.747225841620663606e-02 1.647414985731924908e+00 -4.788922730211565837e-02 8.923455094380252639e-01 -3.777206424644630189e-03 3.712123033551284479e-01 -2.800304132421057093e-02 1.578946259461724511e+00 -1.590799512403526586e-02
9.197392078451572806e-01 1.231316413545846533e-02 3.842459611996286162e-01 1.747843713437025395e-02 1.647427661252289344e+00 -4.787755051115044624e-02 8.923454660768745939e-01 -3.777227821759862603e-03 3.712124235185635945e-01 -2.800320032771457315e-02 1.578946305005163975e+00 -1.590808545090144355e-02
9.197446109239146850e-01 1.231206682826146981e-02 3.842429705984280464e-01 1.749238906017647893e-02 1.647424097484696315e+00 -4.788066765060050578e-02 8.923454596904226710e-01 -3.777230973236400668e-03 3.712124412168487098e-01 -2.800322374656376984e-02 1.578946311713033790e+00 -1.590809875470422172e-02
9.197464407032087674e-01 1.231193849496819981e-02 3.842532798672082528e-01 1.748917711020068697e-02 1.647409294266530155e+00 -4.789137240624222192e-02 8.923454486704618382e-01 -3.777236411177234410e-03 3.712124717556219977e-01 -2.800326415629422749e-02 1.578946323287607756e+00 -1.590812171070345171e-02
9.197424012858929077e-01 1.231147454390563167e-02 3.842576062253144631e-01 1.747642039229201083e-02 1.647412528612144378e+00 -4.788361379367662984e-02 8.923454359101012923e-01 -3.777242707940636768e-03 3.712125071174318669e-01 -2.800331094799708362e-02 1.578946336690172147e+00 -1.590814829217980508e-02
9.197411577349938749e-01 1.230840142395051018e-02 3.842493940985460821e-01 1.747761099294320442e-02 1.647426810085103943e+00 -4.787051734246896423e-02 8.923454639454718729e-01 -3.777228873527882502e-03 3.712124294251568646e-01 -2.800320814347850157e-02 1.578946307243836555e+00 -1.590808989088826966e-02
9.197450800291602224e-01 1.230621730188813379e-02 3.842458508000846651e-01 1.748801871633150207e-02 1.647423063937760501e+00 -4.787941396243642483e-02 8.923455270650967330e-01 -3.777197726340386641e-03 3.712122545065754120e-01 -2.800297668648603008e-02 1.578946240947512791e+00 -1.590795840457344054e-02
9.197452795936308378e-01 1.231031594873827073e-02 3.842541642332878427e-01 1.748363815442205080e-02 1.647407242027575824e+00 -4.789453711918459367e-02 8.923455657480141578e-01 -3.777178637759268098e-03 3.712121473075696287e-01 -2.800283483786766489e-02 1.578946200317744797e+00 -1.590787782307148332e-02
9.197398629287116822e-01 1.231196835717102145e-02 3.842573984444860313e-01 1.747215169195871082e-02 1.647410645350639191e+00 -4.788564574311111183e-02 8.923455679566826282e-01 -3.777177547863483364e-03 3.712121411868556931e-01 -2.800282673877381098e-02 1.578946197997917134e+00 -1.590787322213031707e-02
9.197386407827115029e-01 1.230261974529495150e-02 3.842489678513091311e-01 1.747983825533705807e-02 1.647426483740725978e+00 -4.787260148555463196e-02 8.923455898517707041e-01 -3.777166743451784714e-03 3.712120805106752797e-01 -2.800274645041450627e-02 1.578946175000880414e+00 -1.590782761184058106e-02
9.197431072597597179e-01 1.229835562940334581e-02 3.842468830992484818e-01 1.749203001110450489e-02 1.647421861622519801e+00 -4.788153081354562524e-02 8.923456477088518302e-01 -3.777138193133980359e-03 3.712119201757785314e-01 -2.800253429095523813e-02 1.578946114231925657e+00 -1.590770708808730144e-02
9.197427022969018040e-01 1.230794423298980922e-02 3.842584245394314868e-01 1.748189176903622299e-02 1.647402807678174153e+00 -4.789385853160262052e-02 8.923456722386392537e-01 -3.777126088596122200e-03 3.712118521982575303e-01 -2.800244434126733864e-02 1.578946088467580555e+00 -1.590765598938055636e-02
9.197369239294475030e-01 1.231163967941467652e-02 3.842602069587415237e-01 1.746818523480628965e-02 1.647406374129865902e+00 -4.788591669916060500e-02 8.923456491200428831e-01 -3.777137496763643965e-03 3.712119162650526771e-01 -2.800252911617724313e-02 1.578946112749710862e+00 -1.590770414839435404e-02
9.197367612577771467e-01 1.230145534007387464e-02 3.842472756302619530e-01 1.747969642490661279e-02 1.647425541562369977e+00 -4.787387191293617644e-02 8.923456506317475334e-01 -3.777136750793649855e-03 3.712119120757815249e-01 -2.800252357282066729e-02 1.578946111161923849e+00 -1.590770099931892306e-02
9.197425708074791206e-01 1.229790317754281270e-02 3.842447853367945143e-01 1.749446762114294923e-02 1.647421364254891829e+00 -4.788127426113650970e-02 8.923456931394111447e-01 -3.777115774842493279e-03 3.712117942775494672e-01 -2.800236769902568479e-02 1.578946066514893776e+00 -1.590761245038090077e-02
9.197427964049211813e-01 1.230856671504665378e-02 3.842588421132373533e-01 1.748067950897470510e-02 1.647399469651643411e+00 -4.789472161131980155e-02 8.923457169012329881e-01 -3.777104049267052122e-03 3.712117284282324126e-01 -2.800228056543581021e-02 1.578946041557160784e+00 -1.590756295144588051e-02
9.197362937181836617e-01 1.231092865669575209e-02 3.842627923319090755e-01 1.746461279486721460e-02 1.647403652801498142e+00 -4.788637331111239570e-02 8.923457052395968869e-01 -3.777109803850819958e-03 3.712117607452314894e-01 -2.800232332815917255e-02 1.578946053805716510e+00 -1.590758724413562225e-02
9.197350670718007493e-01 1.229741878213713724e-02 3.842499220032916663e-01 1.747666978143115613e-02 1.647425663991019196e+00 -4.787295158704595738e-02 8.923457214032435303e-01 -3.777101827692308511e-03 3.712117159521556298e-01 -2.800226405675496077e-02 1.578946036828567268e+00 -1.590755357317830479e-02
9.197406090117994371e-01 1.229261033221018540e-02 3.842468878257390141e-01 1.749170426396305308e-02 1.647420896004757385e+00 -4.788208884220281764e-02 8.923457831231567106e-01 -3.777071371210471984e-03 3.712115449124879230e-01 -2.800203773246284777e-02 1.578945972002334885e+00 -1.590742500265291542e-02
9.197403621582532773e-01 1.230567948912553167e-02 3.842627572925307877e-01 1.747745414619049711e-02 1.647395551350518073e+00 -4.789673940005959030e-02 8.923458179049131855e-01 -3.777054207707172817e-03 3.712114485244705220e-01 -2.800191018924578015e-02 1.578945935470030371e+00 -1.590735254777732657e-02
9.197331407886930599e-01 1.231022665421749318e-02 3.842670008542889981e-01 1.746125828859872164e-02 1.647399453236802591e+00 -4.788674777357210255e-02 8.923458043756813396e-01 -3.777060883879995723e-03 3.712114860169946629e-01 -2.800195980036203347e-02 1.578945949680182315e+00 -1.590738073090880444e-02
9.197321827553024409e-01 1.229599746070303423e-02 3.842514702414240313e-01 1.747558782170287664e-02 1.647424592702113832e+00 -4.787143102792234400e-02 8.923458145409183251e-01 -3.777055867713569048e-03 3.712114578468519999e-01 -2.800192252487161693e-02 1.578945939003334242e+00 -1.590735955541172295e-02
9.197387465202588874e-01 1.229036363121233100e-02 3.842478054834042034e-01 1.749200105995553020e-02 1.647419749759178709e+00 -4.788133152294130057e-02 8.923458700898949658e-01 -3.777028456359410313e-03 3.712113039082279298e-01 -2.800171882914598287e-02 1.578945880658596312e+00 -1.590724383974453579e-02
9.197385947036569309e-01 1.230439524269838492e-02 3.842663129655625731e-01 1.747556123731549768e-02 1.647390967524233307e+00 -4.789823975488526064e-02 8.923458920855363852e-01 -3.777017602328416879e-03 3.712112429533919178e-01 -2.800163817206929862e-02 1.578945857555918320e+00 -1.590719801999346608e-02
9.197302938254739990e-01 1.230963769856230350e-02 3.842709426735659850e-01 1.745703293582720819e-02 1.647395407482112883e+00 -4.788830384457694322e-02 8.923458584111625402e-01 -3.777034219379568625e-03 3.712113362726046639e-01 -2.800176165455890362e-02 1.578945892925116556e+00 -1.590726816804702640e-02
9.197283954544620554e-01 1.229410764608718232e-02 3.842527878039961875e-01 1.747229482158090333e-02 1.647425037272452819e+00 -4.787113765179003971e-02 8.923458461485285209e-01 -3.777040270533424393e-03 3.712113702551030903e-01 -2.800180662111418500e-02 1.578945905804924887e+00 -1.590729371269175921e-02
9.197353499489933082e-01 1.228685187910000254e-02 3.842491982989550969e-01 1.749073495729984440e-02 1.647419862396543477e+00 -4.788136337895763234e-02 8.923458852959431642e-01 -3.777020952740128834e-03 3.712112617688713145e-01 -2.800166306921697199e-02 1.578945864687230971e+00 -1.590721216358948267e-02
9.197362083242597297e-01 1.230143351928830731e-02 3.842709679897917674e-01 1.747453479027261114e-02 1.647385920947025406e+00 -4.790049581999714090e-02 8.923459000898394944e-01 -3.777013652502478336e-03 3.712112207716797285e-01 -2.800160882063191387e-02 1.578945849148760017e+00 -1.590718134600018624e-02
9.197281241079156011e-01 1.230881226774727111e-02 3.842760678798219365e-01 1.745467490065396102e-02 1.647389518477785808e+00 -4.789021922760391264e-02 8.923458632402556656e-01 -3.777031836401684162e-03 3.712113228901087192e-01 -2.800174394648077825e-02 1.578945887852976737e+00 -1.590725810842466906e-02
9.197269197146251685e-01 1.229402667858142673e-02 3.842538655589377017e-01 1.747054434422140590e-02 1.647423327388435332e+00 -4.787081660333110389e-02 8.923458595223844325e-01 -3.777033671032867246e-03 3.712113331931604643e-01 -2.800175757975572124e-02 1.578945891757967512e+00 -1.590726585322883857e-02
9.197351052307425334e-01 1.228651015815657166e-02 3.842481281398388848e-01 1.749067812658285440e-02 1.647419673980942800e+00 -4.788073933748421968e-02 8.923459162271890621e-01 -3.777005689320614423e-03 3.712111760514790193e-01 -2.800154964566135829e-02 1.578945832199218913e+00 -1.590714772982499206e-02
9.197354275159417281e-01 1.230126748979437634e-02 3.842729898531616062e-01 1.747245741155430479e-02 1.647382481824450684e+00 -4.790245383172526267e-02 8.923459372081982144e-01 -3.776995335972893608e-03 3.712111179084155999e-01 -2.800147270919877557e-02 1.578945810162235341e+00 -1.590710402368402526e-02
9.197251700926480922e-01 1.230808333497679374e-02 3.842811025531230884e-01 1.744956650229997908e-02 1.647384860006241958e+00 -4.789293388482637054e-02 8.923458907994775702e-01 -3.777018236950605012e-03 3.712112465173482145e-01 -2.800164288799194059e-02 1.578945858906704691e+00 -1.590720069901941161e-02
9.197226249650725105e-01 1.229122749467304043e-02 3.842575555060060433e-01 1.746633910403494125e-02 1.647422318729229174e+00 -4.787098836946270669e-02 8.923458764313580982e-01 -3.777025327083169404e-03 3.712112863346168079e-01 -2.800169557527163247e-02 1.578945873997969152e+00 -1.590723062966082832e-02
9.197313095042445319e-01 1.228221472230628386e-02 3.842501987632277460e-01 1.748914334028233569e-02 1.647420094827806825e+00 -4.788036260083389922e-02 8.923459310103453168e-01 -3.776998394382807822e-03 3.712111350840505697e-01 -2.800149543646008113e-02 1.578945816672026270e+00 -1.590711693460887532e-02
9.197330085200610128e-01 1.229781122372791691e-02 3.842773263107361892e-01 1.747197123488406986e-02 1.647378457733757351e+00 -4.790404287126046740e-02 8.923459510747595580e-01 -3.776988493340543984e-03 3.712110794810762338e-01 -2.800142186111180195e-02 1.578945795597768376e+00 -1.590707513785300994e-02
9.197237409268708141e-01 1.230669847231707914e-02 3.842875707583686129e-01 1.744871719673845092e-02 1.647377857416384650e+00 -4.789436386432759790e-02 8.923458982888246016e-01 -3.777014541236398126e-03 3.712112257626945522e-01 -2.800161542487674543e-02 1.578945851040419512e+00 -1.590718509774605507e-02
9.197215534513243362e-01 1.229077959768476447e-02 3.842609678482756808e-01 1.746572275726659615e-02 1.647419522050825647e+00 -4.786975787871572408e-02 8.923458774658279413e-01 -3.777024816610782820e-03 3.712112834678698015e-01 -2.800169178191482325e-02 1.578945872911434289e+00 -1.590722847472698237e-02
9.197305120843729531e-01 1.228126718962102570e-02 3.842503979672451386e-01 1.748863075018223731e-02 1.647420503341884501e+00 -4.787945479170190727e-02 8.923459305451197920e-01 -3.776998623954266887e-03 3.712111363732942815e-01 -2.800149714242180024e-02 1.578945817160666287e+00 -1.590711790373327758e-02
9.197319334642352073e-01 1.229667235758996613e-02 3.842798366122379683e-01 1.746916103203069448e-02 1.647375240275021024e+00 -4.790719357815008406e-02 8.923459516630387611e-01 -3.776988203046630077e-03 3.712110778508231346e-01 -2.800141970391700763e-02 1.578945794979881079e+00 -1.590707391239168031e-02
9.197214975679428584e-01 1.230573587438765770e-02 3.842932742936591151e-01 1.744327667213179875e-02 1.647372081197125970e+00 -4.789793819299301147e-02 8.923458976062950132e-01 -3.777014878039317014e-03 3.712112276541362776e-01 -2.800161792768318322e-02 1.578945851757300289e+00 -1.590718651954278404e-02
9.197188208876079241e-01 1.228876783537535822e-02 3.842655997545859625e-01 1.746134640496521673e-02 1.647416890391503186e+00 -4.786909216443716031e-02 8.923458785286628725e-01 -3.777024292141287209e-03 3.712112805225168399e-01 -2.800168788454459115e-02 1.578945871795106370e+00 -1.590722626070508253e-02
9.197285116574723807e-01 1.227761626147166885e-02 3.842525557414305792e-01 1.748748007721412714e-02 1.647420674097737736e+00 -4.787749164350640907e-02 8.923459409270566578e-01 -3.776993500854544661e-03 3.712111076026279877e-01 -2.800145907230376652e-02 1.578945806256205397e+00 -1.590709627682335495e-02
9.197299105237918271e-01 1.229337676266950563e-02 3.842829965038762063e-01 1.746767615170729399e-02 1.647372725581852437e+00 -4.790941933881177894e-02 8.923459672795448494e-01 -3.776980496881646165e-03 3.712110345739960682e-01 -2.800136243885800041e-02 1.578945778577393488e+00 -1.590704138120089747e-02
9.197177737475790149e-01 1.230528132858060841e-02 3.842981452473011039e-01 1.743791960986345799e-02 1.647367602983250690e+00 -4.790096699246945700e-02 8.923459062331265956e-01 -3.777010621018761505e-03 3.712112037472587445e-01 -2.800158629346068823e-02 1.578945842696280133e+00 -1.590716854874269642e-02
9.197135806330081209e-01 1.228973414228312633e-02 3.842684855325269044e-01 1.745538576512643131e-02 1.647416019268959531e+00 -4.786806688494028850e-02 8.923458765723352171e-01 -3.777025257516233858e-03 3.712112859439378743e-01 -2.800169505831469688e-02 1.578945873849894710e+00 -1.590723033598741634e-02
9.197236454916035697e-01 1.227692983047823372e-02 3.842536652824962706e-01 1.748496110515510710e-02 1.647421328971607757e+00 -4.787654493797959682e-02 8.923459354447373926e-01 -3.776996206175192716e-03 3.712111227953593384e-01 -2.800147917573386422e-02 1.578945812014449057e+00 -1.590710769719960033e-02
9.197278246324362971e-01 1.229091454898001423e-02 3.842872472648588555e-01 1.746883461474792176e-02 1.647368082634200759e+00 -4.791083361540975777e-02 8.923459684170712558e-01 -3.776979935554689027e-03 3.712110314216563456e-01 -2.800135826759763552e-02 1.578945777382614102e+00 -1.590703901158722899e-02
9.197187267176372139e-01 1.230297425240856057e-02 3.843060971321002883e-01 1.743932297027580777e-02 1.647359366252074908e+00 -4.789932163833328371e-02 8.923459142790889365e-01 -3.777006650635600371e-03 3.712111814500997364e-01 -2.800155678926126088e-02 1.578945834245364832e+00 -1.590715178796821283e-02
9.197157873622333613e-01 1.228732078609046097e-02 3.842747026306657654e-01 1.745491090150757402e-02 1.647411898972417577e+00 -4.786208799101457356e-02 8.923458858926451853e-01 -3.777020658289886867e-03 3.712112601152767755e-01 -2.800166088113639068e-02 1.578945864060495419e+00 -1.590721092058252142e-02
9.197257331240257239e-01 1.227264299921843049e-02 3.842564757970263756e-01 1.748375489821895473e-02 1.647421019804697462e+00 -4.787389899753120154e-02 8.923459436340612783e-01 -3.776992165048453920e-03 3.712111001009136269e-01 -2.800144914583401964e-02 1.578945803412956650e+00 -1.590709063778471266e-02
9.197259835632511926e-01 1.228790778853117160e-02 3.842904497320636104e-01 1.746254256166962504e-02 1.647365964227696544e+00 -4.791652313447223449e-02 8.923459579738026726e-01 -3.776985088919368461e-03 3.712110603622866822e-01 -2.800139656261618412e-02 1.578945788351494572e+00 -1.590706076625885562e-02
9.197098118625508523e-01 1.230415994163691629e-02 3.843099506501856943e-01 1.742658074994637984e-02 1.647357557841042874e+00 -4.790590258555246783e-02 8.923458642917807548e-01 -3.777031317513168673e-03 3.712113199760978532e-01 -2.800174009058308336e-02 1.578945886748527094e+00 -1.590725591796253099e-02
9.197027634834530341e-01 1.228878692153528851e-02 3.842769169578538202e-01 1.744449421113495810e-02 1.647413857670245063e+00 -4.786317108426871303e-02 8.923458032694733255e-01 -3.777061429752454069e-03 3.712114890825438662e-01 -2.800196385677895111e-02 1.578945950842064017e+00 -1.590738303528209038e-02
9.197140203561084970e-01 1.227087115085062630e-02 3.842581637764390656e-01 1.748142597186353592e-02 1.647422717044074725e+00 -4.787360530871091757e-02 8.923458551008544015e-01 -3.777035852893517731e-03 3.712113454462080409e-01 -2.800177379331757546e-02 1.578945896402030424e+00 -1.590727506384492437e-02
9.197226294012763592e-01 1.228318143399997897e-02 3.842968411598531864e-01 1.746988557552025742e-02 1.647359590116228123e+00 -4.791524749992526894e-02 8.923459024358288971e-01 -3.777012494843939860e-03 3.712112142704189210e-01 -2.800160021798899293e-02 1.578945846684695509e+00 -1.590717645900237287e-02
9.197169858801825804e-01 1.229951392070383065e-02 3.843216015979571409e-01 1.743725188224852160e-02 1.647344966300956948e+00 -4.789784751766908155e-02 8.923458597043617546e-01 -3.777033581233851800e-03 3.712113326888607512e-01 -2.800175691245278611e-02 1.578945891566829518e+00 -1.590726547414673606e-02
9.197145368145239752e-01 1.228504642200622943e-02 3.842857635797738425e-01 1.744926668408344761e-02 1.647406691273175516e+00 -4.785115271793526082e-02 8.923458307807623502e-01 -3.777047853954454415e-03 3.712114128426159954e-01 -2.800186297405644550e-02 1.578945921946144137e+00 -1.590732572572635395e-02
9.197240903773935550e-01 1.226585672049879117e-02 3.842615357801807408e-01 1.747888352033865819e-02 1.647421835254037070e+00 -4.786998119734691554e-02 8.923458885385664452e-01 -3.777019352626184712e-03 3.712112527828381192e-01 -2.800165117865673070e-02 1.578945861281405350e+00 -1.590720540878838574e-02
9.197214151044563746e-01 1.228106578494136958e-02 3.842992656793401407e-01 1.745452933895503059e-02 1.647358928025522085e+00 -4.792667768198802247e-02 8.923458902103245105e-01 -3.777018527675687909e-03 3.712112481500227101e-01 -2.800164504839080387e-02 1.578945859525508144e+00 -1.590720192630092067e-02
9.196990823206201426e-01 1.230334078904077311e-02 3.843237929216464233e-01 1.741208464329043956e-02 1.647346799269039153e+00 -4.791273366823668028e-02 8.923457582966312085e-01 -3.777083622177559996e-03 3.712116137123365744e-01 -2.800212877027396033e-02 1.578945998078362667e+00 -1.590747671950175704e-02
9.196876182650406406e-01 1.228867218886492418e-02 3.842867985455461488e-01 1.743169304479417689e-02 1.647412339793158376e+00 -4.785746138078420669e-02 8.923456591676774963e-01 -3.777132538629629499e-03 3.712118884208124858e-01 -2.800249227192810886e-02 1.578946102196388424e+00 -1.590768321787723247e-02
9.196999782294172920e-01 1.226417840120125335e-02 3.842637642687751764e-01 1.747824254505517955e-02 1.647424834338836019e+00 -4.787009013486019648e-02 8.923457016927844876e-01 -3.777111554070844424e-03 3.712117705742410956e-01 -2.800233633416954193e-02 1.578946057531036118e+00 -1.590759463260271733e-02
9.197156348546646765e-01 1.227267960926525792e-02 3.843101769240991894e-01 1.747916548661125613e-02 1.647347617242877371e+00 -4.791656640554817215e-02 8.923457710472146864e-01 -3.777077330238770569e-03 3.712115783776210320e-01 -2.800208201442759906e-02 1.578945984686051407e+00 -1.590745015839479387e-02
9.197146991234117497e-01 1.229625893485158938e-02 3.843375069785047726e-01 1.744515618460131326e-02 1.647330219217625347e+00 -4.788808439445930987e-02 8.923457501211190523e-01 -3.777087656488722911e-03 3.712116363685069031e-01 -2.800215874952853914e-02 1.578946006665343349e+00 -1.590749375014604422e-02
9.197116965625647955e-01 1.228801050004307838e-02 3.842920352192397138e-01 1.744453782796859947e-02 1.647406032577171109e+00 -4.783432806621275291e-02 8.923457272454783373e-01 -3.777098944766715816e-03 3.712116997620179548e-01 -2.800224263352898632e-02 1.578946030692297553e+00 -1.590754140305112099e-02
9.197215564133474075e-01 1.226409442395498539e-02 3.842653562846819471e-01 1.747123367261952873e-02 1.647421966265658400e+00 -4.786665316135475107e-02 8.923457929440374858e-01 -3.777066524971076089e-03 3.712115176966334640e-01 -2.800200171971237856e-02 1.578945961687174826e+00 -1.590740454449438013e-02
9.197169119594470477e-01 1.227629105864685988e-02 3.843103366103762797e-01 1.744511907247673840e-02 1.647348042232346765e+00 -4.793969106136098529e-02 8.923457858746564053e-01 -3.777070013447736407e-03 3.712115372874678076e-01 -2.800202764283141535e-02 1.578945969112354186e+00 -1.590741927092521532e-02
9.196884154064911554e-01 1.230188218962774416e-02 3.843406080647286949e-01 1.739676290054027394e-02 1.647333536117368213e+00 -4.792072313223245256e-02 8.923456071259636690e-01 -3.777158219279957985e-03 3.712120326400274450e-01 -2.800268310668206639e-02 1.578946156857299554e+00 -1.590779162747104139e-02
9.196723240378912312e-01 1.228540239114045418e-02 3.842997118973187076e-01 1.741792710694088989e-02 1.647410462199142334e+00 -4.785054459876496996e-02 8.923454520103373255e-01 -3.777234763072886969e-03 3.712124625000808309e-01 -2.800325190911183079e-02 1.578946319779642282e+00 -1.590811475331206995e-02
9.196854482882161896e-01 1.225276187115598159e-02 3.842723247152197708e-01 1.747319986148879525e-02 1.647427783582571914e+00 -4.786562490542669440e-02 8.923454661777007191e-01 -3.777227772005953277e-03 3.712124232391520451e-01 -2.800319995798964540e-02 1.578946304899262687e+00 -1.590808524086773090e-02
9.197058823777832792e-01 1.226068454602530222e-02 3.843231726332241305e-01 1.747825619980189482e-02 1.647338364718127890e+00 -4.792581756825274597e-02 8.923455409576832587e-01 -3.777190870865615446e-03 3.712122160071146815e-01 -2.800292574296006295e-02 1.578946226355733451e+00 -1.590792946452533260e-02
9.197091355668860491e-01 1.229359565251708641e-02 3.843553766269531824e-01 1.743910755057102857e-02 1.647313384249905477e+00 -4.789088386239919587e-02 8.923455303323446497e-01 -3.777196114075037636e-03 3.712122454523014703e-01 -2.800296470562626747e-02 1.578946237515828521e+00 -1.590795159847488774e-02
9.197079710144385745e-01 1.228881729884029328e-02 3.843051247788974445e-01 1.743511562885680793e-02 1.647399260975970670e+00 -4.781979092617578975e-02 8.923455112347470353e-01 -3.777205538029237974e-03 3.712122983760109407e-01 -2.800303473570785878e-02 1.578946257574576517e+00 -1.590799138123218104e-02
9.197186951413709455e-01 1.225938976233653666e-02 3.842718844660639732e-01 1.746469016628362722e-02 1.647423046418285297e+00 -4.785607785113027424e-02 8.923455904789724391e-01 -3.777166433951054114e-03 3.712120787725591842e-01 -2.800274415049253465e-02 1.578946174342111375e+00 -1.590782630529864392e-02
9.197122367494817707e-01 1.226928099990837184e-02 3.843206606503059009e-01 1.743785574395778637e-02 1.647339622118685787e+00 -4.795032528529510896e-02 8.923455952742417319e-01 -3.777164067663998925e-03 3.712120654837967049e-01 -2.800272656644350530e-02 1.578946169305502911e+00 -1.590781631613486652e-02
9.196782852668287100e-01 1.230146792603303840e-02 3.843532636634535704e-01 1.738793974992908567e-02 1.647314462608441277e+00 -4.795075865400763582e-02 8.923454266908971144e-01 -3.777247257275045955e-03 3.712125326659062030e-01 -2.800334475442903606e-02 1.578946346373359511e+00 -1.590816749697075358e-02
9.196553728339940115e-01 1.229948984650008903e-02 3.842978618546828429e-01 1.741164426802281270e-02 1.647403738238036430e+00 -4.787244630563906866e-02 8.923452939342235712e-01 -3.777312767756210721e-03 3.712129005643060586e-01 -2.800383156754984379e-02 1.578946485811367317e+00 -1.590844404624490449e-02
9.196652764463816299e-01 1.227575583773277135e-02 3.842592166267777554e-01 1.747096393241000592e-02 1.647433143802773836e+00 -4.786981073801194198e-02 8.923453400032885785e-01 -3.777290034385941131e-03 3.712127728966352902e-01 -2.800366263423010801e-02 1.578946437423762061e+00 -1.590834807843928209e-02
9.196912147456826059e-01 1.227516259571403978e-02 3.843171859835216031e-01 1.748481441604974804e-02 1.647337377191513852e+00 -4.792281854169803956e-02 8.923454568361264272e-01 -3.777232381725448285e-03 3.712124491267412285e-01 -2.800323421314768885e-02 1.578946314710981458e+00 -1.590810470057145085e-02
9.197060132818295486e-01 1.229208060590691876e-02 3.843643127423794770e-01 1.745541319247802259e-02 1.647297344622181026e+00 -4.789322560321027100e-02 8.923455003347605663e-01 -3.777210916767220761e-03 3.712123285823086261e-01 -2.800307470549696920e-02 1.578946269023141502e+00 -1.590801408730910249e-02
9.197123051652338344e-01 1.228620584191864040e-02 3.843146581260709072e-01 1.744717428539848542e-02 1.647384386988285820e+00 -4.782165621784722348e-02 8.923455350394210450e-01 -3.777193791307906223e-03 3.712122324079412672e-01 -2.800294744497677443e-02 1.578946232571853958e+00 -1.590794179302822825e-02
9.197237517028894471e-01 1.226596586709793879e-02 3.842708590494668952e-01 1.746312465723603644e-02 1.647422419139271010e+00 -4.784929899530484393e-02 8.923456477435176559e-01 -3.777138176027650118e-03 3.712119200797115437e-01 -2.800253416383723104e-02 1.578946114195515227e+00 -1.590770701587396543e-02
9.197165434334300116e-01 1.227584190587238666e-02 3.843123796381389123e-01 1.743369212233668308e-02 1.647345834020320421e+00 -4.794699998653087492e-02 8.923456674600914740e-01 -3.777128446631736192e-03 3.712118654406809659e-01 -2.800246186399926035e-02 1.578946093486628177e+00 -1.590766594371124595e-02
9.196826703758614885e-01 1.230351044428912299e-02 3.843405737570741998e-01 1.739617859195500063e-02 1.647311509363456716e+00 -4.798052741883675198e-02 8.923455099335060314e-01 -3.777206180143294345e-03 3.712123019820404712e-01 -2.800303950730365782e-02 1.578946258941308356e+00 -1.590799409188498742e-02
9.196555097551051272e-01 1.232469096280053300e-02 3.842822760622445211e-01 1.740903488516795314e-02 1.647395127627109934e+00 -4.789447058313210659e-02 8.923453728703865107e-01 -3.777273815695425530e-03 3.712126818145643492e-01 -2.800354211196843385e-02 1.578946402902541513e+00 -1.590827961203488544e-02
9.196597622002140593e-01 1.232320362602451480e-02 3.842466555065424672e-01 1.745276429889062314e-02 1.647430817769154565e+00 -4.784558975810123543e-02 8.923453980817622755e-01 -3.777261374819110284e-03 3.712126119482100362e-01 -2.800344966291800491e-02 1.578946376422333486e+00 -1.590822709348783601e-02
9.196882463029257826e-01 1.230091876054195676e-02 3.843043380425930078e-01 1.748906979428091132e-02 1.647341648315388429e+00 -4.790319084004784900e-02 8.923455179796194736e-01 -3.777202209685512346e-03 3.712122796844625205e-01 -2.800301000254632258e-02 1.578946250490247616e+00 -1.590797733079356291e-02
9.197124013044839508e-01 1.229508449369981493e-02 3.843456346412245095e-01 1.748351762448291727e-02 1.647290928486229156e+00 -4.793098200918266549e-02 8.923456235795081959e-01 -3.777150100067641625e-03 3.712119870435798830e-01 -2.800262277223296639e-02 1.578946139575670538e+00 -1.590775735261813761e-02
9.197186842102552662e-01 1.230303182785424942e-02 3.843063307572734955e-01 1.744649461843451876e-02 1.647370182541846750e+00 -4.784190724939343942e-02 8.923456579255607535e-01 -3.777133151568065617e-03 3.712118918629955799e-01 -2.800249682671780704e-02 1.578946103501021048e+00 -1.590768580536661841e-02
9.197202462850700977e-01 1.229341647739518040e-02 3.842901913486715948e-01 1.742220060171924961e-02 1.647415758711832545e+00 -4.778919941352970796e-02 8.923456586491569364e-01 -3.777132794500273616e-03 3.712118898577489445e-01 -2.800249417332130106e-02 1.578946102741006996e+00 -1.590768429802253553e-02
9.197105950051254197e-01 1.228546453881773637e-02 3.843419475983669287e-01 1.740246372834305597e-02 1.647336525599474522e+00 -4.789575118577771989e-02 8.923456200354824563e-01 -3.777151848912585486e-03 3.712119968648671664e-01 -2.800263576802518653e-02 1.578946143298062488e+00 -1.590776473528050794e-02
9.196824020055094362e-01 1.229953904762215444e-02 3.843561088593885344e-01 1.739112624719334893e-02 1.647291236093543887e+00 -4.799517544298949334e-02 8.923455040830230445e-01 -3.777209067139034038e-03 3.712123181950356399e-01 -2.800306096077662815e-02 1.578946265086235368e+00 -1.590800627919491256e-02
9.196599605828967849e-01 1.232560020556183744e-02 3.842764909005310647e-01 1.742027126856435237e-02 1.647376284938156354e+00 -4.794510292044699279e-02 8.923454216261441641e-01 -3.777249756542214176e-03 3.712125467014678049e-01 -2.800336332666369943e-02 1.578946351693012451e+00 -1.590817804750398884e-02
9.196630329562427431e-01 1.233607009923759490e-02 3.842318170878088468e-01 1.745617174138408903e-02 1.647434701813591973e+00 -4.785038767127976905e-02 8.923454335581274544e-01 -3.777243868552243589e-03 3.712125136352767418e-01 -2.800331957258550553e-02 1.578946339160516965e+00 -1.590815319164442382e-02
9.196909299001994054e-01 1.231271696301833307e-02 3.842823336890311969e-01 1.748677378303921393e-02 1.647375073304407467e+00 -4.785426588427139916e-02 8.923455489758329584e-01 -3.777186914206892565e-03 3.712121937870303534e-01 -2.800289634074458814e-02 1.578946217934044327e+00 -1.590791276168599527e-02
9.197207633256112569e-01 1.229631648908241504e-02 3.843180343843154434e-01 1.749904581068269585e-02 1.647324428362010984e+00 -4.790494380222435483e-02 8.923457358208367607e-01 -3.777094713146231242e-03 3.712116759977839298e-01 -2.800221118805481038e-02 1.578946021685349699e+00 -1.590752353947537390e-02
9.197366024457166445e-01 1.230777585929093698e-02 3.842719354346423311e-01 1.748734532144207224e-02 1.647375783624480672e+00 -4.789331108782330509e-02 8.923459224638369269e-01 -3.777002611766847040e-03 3.712111587683346037e-01 -2.800152677614081015e-02 1.578945825648681467e+00 -1.590713473808538433e-02
9.197408785430363221e-01 1.231421077007993636e-02 3.842421173925453237e-01 1.746270436289235756e-02 1.647421481848226454e+00 -4.784801815490656585e-02 8.923460281350785728e-01 -3.776950466938960860e-03 3.712108659297170821e-01 -2.800113928422508225e-02 1.578945714658984256e+00 -1.590691461129863093e-02
9.197348552791038134e-01 1.230563122149175292e-02 3.842780497712119381e-01 1.743940157262173149e-02 1.647388052483551801e+00 -4.786298269123399896e-02 8.923460609343580874e-01 -3.776934281714328101e-03 3.712107750355863045e-01 -2.800101901067489699e-02 1.578945680208900804e+00 -1.590684628618252786e-02
9.197233542948901608e-01 1.230300987056548445e-02 3.842962710838074836e-01 1.744222933289730701e-02 1.647361002663482843e+00 -4.791250359734472442e-02 8.923461013247374618e-01 -3.776914350564195000e-03 3.712106631048218142e-01 -2.800087090088869760e-02 1.578945637785647893e+00 -1.590676214783021819e-02
9.197170146871950225e-01 1.231464890966355030e-02 3.842570923269599259e-01 1.746429166246264361e-02 1.647398606303200452e+00 -4.790205775123287241e-02 8.923461761460442787e-01 -3.776877429031821887e-03 3.712104557582653896e-01 -2.800059653437506069e-02 1.578945559198519533e+00 -1.590660628543261179e-02
9.197207103168836273e-01 1.231987613411017479e-02 3.842350771173523860e-01 1.747750898508481157e-02 1.647421203582572158e+00 -4.786428093108750087e-02 8.923462540022994993e-01 -3.776839009865348706e-03 3.712102400011892955e-01 -2.800031103884314046e-02 1.578945477423666421e+00 -1.590644410085140584e-02
9.197277393699164749e-01 1.230077982014260440e-02 3.842728509125441505e-01 1.748245412817475350e-02 1.647376789647466921e+00 -4.788247179063559456e-02 8.923462934983389383e-01 -3.776819520038735001e-03 3.712101305488406111e-01 -2.800016620857130600e-02 1.578945435939734576e+00 -1.590636182552882666e-02
9.197267915693951856e-01 1.229588411203147436e-02 3.842918524913760958e-01 1.747363742996640990e-02 1.647354891240099262e+00 -4.791010166977292123e-02 8.923463098775812341e-01 -3.776811437491783829e-03 3.712100851583010619e-01 -2.800010614659721730e-02 1.578945418736099171e+00 -1.590632770546379984e-02
9.197225953116350272e-01 1.231356491615975823e-02 3.842566644097479278e-01 1.745938021818372807e-02 1.647399358800925251e+00 -4.787904670707991001e-02 8.923463362985477598e-01 -3.776798399727401834e-03 3.712100119399004416e-01 -2.800000926205463772e-02 1.578945390985321939e+00 -1.590627266719802854e-02
9.197281819412913562e-01 1.231218383840559927e-02 3.842373580793752019e-01 1.747207184677513139e-02 1.647417830522253102e+00 -4.786613363703375729e-02 8.923463832445054367e-01 -3.776775233643184237e-03 3.712098818421639690e-01 -2.799983711325843699e-02 1.578945341676490477e+00 -1.590617487274138472e-02
9.197354168852256429e-01 1.230159658651291954e-02 3.842681882723589792e-01 1.748335346731961365e-02 1.647374234810668803e+00 -4.789792644386377946e-02 8.923464011044520694e-01 -3.776766420423738335e-03 3.712098323482620477e-01 -2.799977162160742494e-02 1.578945322917618466e+00 -1.590613766818017513e-02
9.197320220205696950e-01 1.230452876755661062e-02 3.842827651463416316e-01 1.747097839655193177e-02 1.647361133940556499e+00 -4.790288927685054654e-02 8.923463736230767829e-01 -3.776779981460420821e-03 3.712099085052922853e-01 -2.799987239462108785e-02 1.578945351782183648e+00 -1.590619491541241104e-02
9.197269463503976450e-01 1.231017986997534619e-02 3.842544865784808250e-01 1.746350920181231198e-02 1.647405000608130221e+00 -4.786477433128391579e-02 8.923463602347975199e-01 -3.776786588078340223e-03 3.712099456072050496e-01 -2.799992148886206247e-02 1.578945365844319548e+00 -1.590622280491687385e-02
9.197316144001832505e-01 1.230316194914748973e-02 3.842464148270047231e-01 1.747565571475144519e-02 1.647413398632421977e+00 -4.785902668430880302e-02 8.923463912275195753e-01 -3.776771294322606165e-03 3.712098597194484761e-01 -2.799980783989123104e-02 1.578945333291676079e+00 -1.590615824309828813e-02
9.197312800527054355e-01 1.229900562028379829e-02 3.842795597331997159e-01 1.746793124993327798e-02 1.647365891853980191e+00 -4.790745965582238197e-02 8.923463862052405382e-01 -3.776773772630526160e-03 3.712098736373056207e-01 -2.799982625637119707e-02 1.578945338566735579e+00 -1.590616870515024900e-02
9.197185358396129384e-01 1.230552210061125473e-02 3.842915011462061381e-01 1.744365760519289016e-02 1.647353420447276617e+00 -4.792672825844258855e-02 8.923463103596922519e-01 -3.776811199587920553e-03 3.712100838222636701e-01 -2.800010437871683702e-02 1.578945418229722231e+00 -1.590632670116457967e-02
9.197104482406281978e-01 1.231233434388179226e-02 3.842619696969468146e-01 1.744331676598075143e-02 1.647401530866533292e+00 -4.787169407033176061e-02 8.923462494522629296e-01 -3.776841255139176678e-03 3.712102526103570610e-01 -2.800032772363092448e-02 1.578945482202710693e+00 -1.590645357916197628e-02
9.197176456324205329e-01 1.230593679450914246e-02 3.842548207195172205e-01 1.746699454539043725e-02 1.647413687116332737e+00 -4.784233982636942190e-02 8.923462590119050075e-01 -3.776836537811342764e-03 3.712102261184533347e-01 -2.800029266883600695e-02 1.578945472161919161e+00 -1.590643366519976440e-02
9.197266568058616310e-01 1.229586975877866584e-02 3.842926722436451614e-01 1.747372870569150957e-02 1.647356989634318980e+00 -4.789541090591372535e-02 8.923462807430402322e-01 -3.776825814304288209e-03 3.712101658966228679e-01 -2.800021298170099135e-02 1.578945449337025408e+00 -1.590638839645410613e-02
9.197244187729515241e-01 1.230086363332100197e-02 3.843048921940596108e-01 1.745504514731991211e-02 1.647337226125233256e+00 -4.792674365075570708e-02 8.923462625035090134e-01 -3.776834814834623133e-03 3.712102164424386785e-01 -2.800027986527467427e-02 1.578945468494578508e+00 -1.590642639174010692e-02
9.197192438353227750e-01 1.231011585231628347e-02 3.842706997522451484e-01 1.744368451139917398e-02 1.647393674312830791e+00 -4.786531817301921399e-02 8.923462253621419205e-01 -3.776853142718000766e-03 3.712103193694641923e-01 -2.800041606106579151e-02 1.578945507505318924e+00 -1.590650376197842719e-02
9.197224756610995478e-01 1.230206441647735405e-02 3.842654048954341484e-01 1.745400853240618860e-02 1.647412747733426830e+00 -4.782739825671374762e-02 8.923462114287736835e-01 -3.776860018317049206e-03 3.712103579819402421e-01 -2.800046715412649392e-02 1.578945522139970192e+00 -1.590653278697435821e-02
9.197214613794194582e-01 1.229275528966572439e-02 3.843075278084395752e-01 1.745099619131812094e-02 1.647351695746059885e+00 -4.789627589203817454e-02 8.923461888145390875e-01 -3.776871177600796270e-03 3.712104206510362103e-01 -2.800055007955022657e-02 1.578945545892403990e+00 -1.590657989533023758e-02
9.197059432880522190e-01 1.230272148876976335e-02 3.843156856277215594e-01 1.743146373157373683e-02 1.647330366774462318e+00 -4.794932589406550316e-02 8.923461171580088225e-01 -3.776906537433608047e-03 3.712106192272896510e-01 -2.800081284096304912e-02 1.578945621155474432e+00 -1.590672916509081741e-02
9.196935064197035992e-01 1.231643562108847290e-02 3.842715191973858913e-01 1.742985616832471579e-02 1.647393791609071734e+00 -4.788540668196145100e-02 8.923460456306447908e-01 -3.776941833527669434e-03 3.712108174455944765e-01 -2.800107512873424923e-02 1.578945696282856304e+00 -1.590687816578460062e-02
9.196996221129576377e-01 1.230894934982956768e-02 3.842609183142281504e-01 1.745215645853571279e-02 1.647418245383390545e+00 -4.782819799693308754e-02 8.923460329934200796e-01 -3.776948069528107688e-03 3.712108524661674180e-01 -2.800112146889513834e-02 1.578945709556118571e+00 -1.590690449074855239e-02
9.197145984741803559e-01 1.229007621927774574e-02 3.843136114350751420e-01 1.747174739775264607e-02 1.647342945933053970e+00 -4.788772415716903430e-02 8.923460538177862000e-01 -3.776937793477874727e-03 3.712107947571967603e-01 -2.800104510683828346e-02 1.578945687683652288e+00 -1.590686111091654809e-02
9.197163817570619404e-01 1.229637746865364090e-02 3.843293423124366504e-01 1.745849005966139400e-02 1.647311228100467817e+00 -4.793774324257115554e-02 8.923460409637469226e-01 -3.776944136468202151e-03 3.712108303786110786e-01 -2.800109224204860164e-02 1.578945701184641282e+00 -1.590688788753296182e-02
9.197085721652449308e-01 1.231249677656737207e-02 3.842773575154930787e-01 1.743680769822312029e-02 1.647387369071853014e+00 -4.787550288336032273e-02 8.923459892317152642e-01 -3.776969664301951801e-03 3.712109737396278031e-01 -2.800128194119035074e-02 1.578945755520365424e+00 -1.590699565200707696e-02
9.197109565565703138e-01 1.229203605767892338e-02 3.842607774548731925e-01 1.745024950483170523e-02 1.647422976604007605e+00 -4.783887383742926186e-02 8.923459516534723024e-01 -3.776988207767312256e-03 3.712110778773338726e-01 -2.800141973899733169e-02 1.578945794989928153e+00 -1.590707393232013850e-02
9.197137519272007289e-01 1.227558359369490537e-02 3.843184595863960995e-01 1.745090399412354068e-02 1.647343591319919476e+00 -4.791534966094084663e-02 8.923459213288906788e-01 -3.777003171820628169e-03 3.712111619135243235e-01 -2.800153093794048587e-02 1.578945826840747690e+00 -1.590713710232460887e-02
9.197032437458851906e-01 1.229617699064328162e-02 3.843464759924644092e-01 1.742420733488934947e-02 1.647297164085265830e+00 -4.796440643558685935e-02 8.923458581459611239e-01 -3.777034350246566419e-03 3.712113370075368901e-01 -2.800176262704154664e-02 1.578945893203664408e+00 -1.590726872049591512e-02
9.196933511471192535e-01 1.231148379150553973e-02 3.842929332184015223e-01 1.742424499445051345e-02 1.647374895018473229e+00 -4.788610489186536506e-02 8.923457938923337052e-01 -3.777066057022132606e-03 3.712115150686926546e-01 -2.800199824235059809e-02 1.578945960691149786e+00 -1.590740256907129460e-02
9.196998533601646875e-01 1.229884232289646384e-02 3.842657474959391140e-01 1.744974180869755809e-02 1.647422411939170495e+00 -4.781945237484414718e-02 8.923457920353384809e-01 -3.777066973380233117e-03 3.712115202148413284e-01 -2.800200505187295380e-02 1.578945962641606027e+00 -1.590740643743142335e-02
9.197144408265767179e-01 1.228127823878627511e-02 3.843189342629107497e-01 1.746707944843971239e-02 1.647342854638754295e+00 -4.788849203299559709e-02 8.923458447389663872e-01 -3.777040966099876051e-03 3.712113741613143891e-01 -2.800181178991857298e-02 1.578945907285427941e+00 -1.590729664899121973e-02
9.197135888882926880e-01 1.229422264147156385e-02 3.843382369594454673e-01 1.745060625537663002e-02 1.647302282914785199e+00 -4.794807668865554151e-02 8.923458659810812321e-01 -3.777030483906193559e-03 3.712113152946687755e-01 -2.800173389599095938e-02 1.578945884974203295e+00 -1.590725239893257814e-02
9.197026408729224167e-01 1.231358213655114886e-02 3.842802223568395625e-01 1.743072221682059886e-02 1.647384341571282329e+00 -4.788375952263186630e-02 8.923458396219665634e-01 -3.777043491149004173e-03 3.712113883416641169e-01 -2.800183055373856381e-02 1.578945912659964090e+00 -1.590730730836044382e-02
9.197048546894319720e-01 1.229290248725600776e-02 3.842576268639174009e-01 1.744886920519153617e-02 1.647426704019949284e+00 -4.784088183021883989e-02 8.923458319901278468e-01 -3.777047257177576500e-03 3.712114094911941331e-01 -2.800185853936522015e-02 1.578945920675910441e+00 -1.590732320646262576e-02
9.197131426784720398e-01 1.227370356207102553e-02 3.843193867696781396e-01 1.745766975125960171e-02 1.647341464740223360e+00 -4.791307634007753447e-02 8.923458466853168014e-01 -3.777040005648352183e-03 3.712113687675426821e-01 -2.800180465273477068e-02 1.578945905241118108e+00 -1.590729259449285768e-02
9.197092875029690973e-01 1.229339240315613369e-02 3.843513620111742579e-01 1.743559895315285185e-02 1.647290815250694429e+00 -4.795907966762582436e-02 8.923458337975831434e-01 -3.777046365265601668e-03 3.712114044823316417e-01 -2.800185191150362032e-02 1.578945918777486801e+00 -1.590731944130052353e-02
9.197010201642631388e-01 1.231045106703665404e-02 3.842942149155889053e-01 1.742854659095973563e-02 1.647373746836756636e+00 -4.788178323562044397e-02 8.923457980611445572e-01 -3.777063999869045841e-03 3.712115035159866960e-01 -2.800198295549913285e-02 1.578945956312524546e+00 -1.590739388490175488e-02
9.197056017270304196e-01 1.228858123193438123e-02 3.842632298117258927e-01 1.745231250943290666e-02 1.647424982473734589e+00 -4.783153794909209694e-02 8.923457919855927178e-01 -3.777066997927930325e-03 3.712115203526980545e-01 -2.800200523428850174e-02 1.578945962693855565e+00 -1.590740654105822494e-02
9.197136656415807465e-01 1.227247511040779893e-02 3.843168121719200414e-01 1.745651110577059809e-02 1.647346733398883378e+00 -4.790858951972101071e-02 8.923458137868340856e-01 -3.777056239826076522e-03 3.712114599365877177e-01 -2.800192529006619718e-02 1.578945939795368458e+00 -1.590736112626617293e-02
9.197096658172203565e-01 1.229441859474839083e-02 3.843465111348877139e-01 1.743194034574237911e-02 1.647297398872717755e+00 -4.796025300901038402e-02 8.923458104086802178e-01 -3.777057906819397681e-03 3.712114692982069197e-01 -2.800193767761241515e-02 1.578945943343543323e+00 -1.590736816339555562e-02
9.197025630729205314e-01 1.231042438884349943e-02 3.842931967253508940e-01 1.742729362692320427e-02 1.647375431728346884e+00 -4.788360842083948243e-02 8.923457799715991401e-01 -3.777072926386945695e-03 3.712115536461580989e-01 -2.800204928909037772e-02 1.578945975312506578e+00 -1.590743156775319828e-02
9.197073141649272365e-01 1.228855409706003377e-02 3.842634955109303085e-01 1.745168095752874099e-02 1.647424722718045631e+00 -4.783119521371022309e-02 8.923457744979277351e-01 -3.777075627440257266e-03 3.712115688149245640e-01 -2.800206936081017089e-02 1.578945981061664838e+00 -1.590744297011542283e-02
9.197151292634018205e-01 1.227254940457900290e-02 3.843122141045889339e-01 1.745854715336286889e-02 1.647352062411447715e+00 -4.790455029473775911e-02 8.923458038668916625e-01 -3.777061134948744847e-03 3.712114874269643039e-01 -2.800196166607164458e-02 1.578945950214577287e+00 -1.590738179078295816e-02
9.197113303240282978e-01 1.229479392819848860e-02 3.843373349763116176e-01 1.743661069983069509e-02 1.647307586255120748e+00 -4.795417415715850368e-02 8.923458189199375834e-01 -3.777053706830429958e-03 3.712114457116114097e-01 -2.800190646719480717e-02 1.578945934403918727e+00 -1.590735043335097729e-02
9.197048051768597077e-01 1.231120284102937834e-02 3.842878704077631324e-01 1.743116429406616624e-02 1.647380002626005258e+00 -4.788083088060858528e-02 8.923458098797302229e-01 -3.777058167836522262e-03 3.712114707640453704e-01 -2.800193961724912334e-02 1.578945943899115356e+00 -1.590736926526628223e-02
9.197095051819490497e-01 1.228954834983764233e-02 3.842630309984548242e-01 1.745345679288630436e-02 1.647423341466769386e+00 -4.783182291810603171e-02 8.923458212129871114e-01 -3.777052575295744563e-03 3.712114393570588033e-01 -2.800189805867990198e-02 1.578945931995460850e+00 -1.590734565663360148e-02
9.197157149936947551e-01 1.227429917041017449e-02 3.843114756409760080e-01 1.745768424462869339e-02 1.647351774329760099e+00 -4.790513871724323691e-02 8.923458567005158049e-01 -3.777035063520103875e-03 3.712113410131888669e-01 -2.800176792742744766e-02 1.578945894721857757e+00 -1.590727173154433960e-02
9.197098392703276781e-01 1.229683234948764081e-02 3.843346458555494394e-01 1.743438067984793768e-02 1.647310317208411590e+00 -4.795386204326422541e-02 8.923458693628282257e-01 -3.777028815139832352e-03 3.712113059230924272e-01 -2.800172149526883661e-02 1.578945881422254782e+00 -1.590724535431823142e-02
9.197026090395385989e-01 1.231221660114301120e-02 3.842853037695072027e-01 1.743078721031069908e-02 1.647382123793802888e+00 -4.788238400040135262e-02 8.923458574869733706e-01 -3.777034675432541788e-03 3.712113388337393016e-01 -2.800176504352130599e-02 1.578945893895818298e+00 -1.590727009325211549e-02
9.197080987636659932e-01 1.229026994833581909e-02 3.842617159909424984e-01 1.745520089768977032e-02 1.647422965711918597e+00 -4.783475668969557754e-02 8.923458695436105037e-01 -3.777028725930497988e-03 3.712113054221042874e-01 -2.800172083234802808e-02 1.578945881232373782e+00 -1.590724497772552301e-02
9.197162195557015973e-01 1.227523845028133387e-02 3.843101957729219142e-01 1.746081857421185116e-02 1.647351661663637001e+00 -4.790447173729095454e-02 8.923459088372980297e-01 -3.777009335957010050e-03 3.712111965305179284e-01 -2.800157674407569020e-02 1.578945839961040987e+00 -1.590716312391874179e-02
9.197126895794076606e-01 1.229680934192900477e-02 3.843333886773826480e-01 1.743821628893295686e-02 1.647311131567224862e+00 -4.795012856440532267e-02 8.923459256355080749e-01 -3.777001046665062756e-03 3.712111499789251257e-01 -2.800151514575806994e-02 1.578945822317377568e+00 -1.590712813108617618e-02
9.197066533778568420e-01 1.231106830914074912e-02 3.842855062609936700e-01 1.743324173263945814e-02 1.647381862019601018e+00 -4.787962481235828738e-02 8.923459122820963652e-01 -3.777007636077162056e-03 3.712111869842122935e-01 -2.800156411214769006e-02 1.578945836342866116e+00 -1.590715594796072302e-02
9.197113811614764378e-01 1.228894065201874275e-02 3.842628191674557492e-01 1.745518351533947854e-02 1.647422023168031213e+00 -4.783433011080187591e-02 8.923459147038839134e-01 -3.777006441015029470e-03 3.712111802728977339e-01 -2.800155523155603565e-02 1.578945833799190401e+00 -1.590715090306552351e-02
9.197162545667121325e-01 1.227530684452765586e-02 3.843098610332520426e-01 1.745742918767642302e-02 1.647352581005899985e+00 -4.790591884827954255e-02 8.923459350678717428e-01 -3.776996392144391090e-03 3.712111238397383106e-01 -2.800148055768412678e-02 1.578945812410282867e+00 -1.590710848225927385e-02
9.197084004619004993e-01 1.229857658540839394e-02 3.843311632130224087e-01 1.743318972599708708e-02 1.647314359581844911e+00 -4.795231475723033682e-02 8.923459272961936639e-01 -3.777000227178514691e-03 3.712111453767945601e-01 -2.800150905609511895e-02 1.578945820573109504e+00 -1.590712467166448263e-02
9.197003578100677590e-01 1.231327026055056839e-02 3.842826778721304404e-01 1.743087545849168057e-02 1.647384596891113384e+00 -4.788314806724319750e-02 8.923458986918939573e-01 -3.777014342336640351e-03 3.712112246456992781e-01 -2.800161394683875829e-02 1.578945850617062385e+00 -1.590718425810079550e-02
9.197064159846162212e-01 1.229136941461894672e-02 3.842603209069520576e-01 1.745660183766514079e-02 1.647422869244848265e+00 -4.783714516008510248e-02 8.923459010462206908e-01 -3.777013180563934536e-03 3.712112181213337858e-01 -2.800160531362310898e-02 1.578945848144242436e+00 -1.590717935373520131e-02
9.197163803305868912e-01 1.227577376061705916e-02 3.843099255626307720e-01 1.746393514997908805e-02 1.647350651299340329e+00 -4.790401765044290799e-02 8.923459344288129369e-01 -3.776996707496121930e-03 3.712111256107129553e-01 -2.800148290108541924e-02 1.578945813081505278e+00 -1.590710981350097405e-02
9.197150344771490849e-01 1.229596807933575064e-02 3.843341356962384214e-01 1.744218351256741559e-02 1.647309833982987248e+00 -4.794748275550973077e-02 8.923459485750786513e-01 -3.776989726840082606e-03 3.712110864082502903e-01 -2.800143102733469030e-02 1.578945798223257313e+00 -1.590708034500988577e-02
9.197097396218758547e-01 1.231006175756460541e-02 3.842864250913679003e-01 1.743500872490161627e-02 1.647380945228083649e+00 -4.787739290884359539e-02 8.923459318479797231e-01 -3.776997981041349539e-03 3.712111327627783952e-01 -2.800149236489061708e-02 1.578945815792232699e+00 -1.590711518970869265e-02
9.197135838068678515e-01 1.228832024626236308e-02 3.842634439102765587e-01 1.745423137777682085e-02 1.647421874948157505e+00 -4.783346393911361294e-02 8.923459259788344422e-01 -3.777000877246292077e-03 3.712111490274912495e-01 -2.800151388679527481e-02 1.578945821956771800e+00 -1.590712741589335455e-02
9.197159065899884745e-01 1.227524338214741606e-02 3.843110042121398173e-01 1.745405211273551999e-02 1.647351906819026324e+00 -4.790766610300556394e-02 8.923459286201789187e-01 -3.776999573841005597e-03 3.712111417077355591e-01 -2.800150420109798893e-02 1.578945819182488330e+00 -1.590712191363296071e-02
9.197046026768791460e-01 1.229932353345664087e-02 3.843325133253383541e-01 1.742886854817400979e-02 1.647313353111724998e+00 -4.795592292078947744e-02 8.923458963084011097e-01 -3.777015518501708469e-03 3.712112312508902834e-01 -2.800162268700518223e-02 1.578945853120516052e+00 -1.590718922322308798e-02
9.196940717708197433e-01 1.231511643256910649e-02 3.842817944201623037e-01 1.742813595971479806e-02 1.647385690524099111e+00 -4.788629452079396637e-02 8.923458420516606759e-01 -3.777042292185339711e-03 3.712113816084390838e-01 -2.800182164415401451e-02 1.578945910107985906e+00 -1.590730224699492962e-02
9.197005257107581100e-01 1.229552994379840003e-02 3.842584110687512489e-01 1.745574694903955296e-02 1.647424117531619991e+00 -4.783646604284760157e-02 8.923458282991720836e-01 -3.777049078526981130e-03 3.712114197196571541e-01 -2.800187207394223138e-02 1.578945924552632052e+00 -1.590733089519838148e-02
9.197150321243312554e-01 1.227668828966915759e-02 3.843121829931359645e-01 1.747345093038486785e-02 1.647346223396755738e+00 -4.789948775782811724e-02 8.923458610664071200e-01 -3.777032909115102255e-03 3.712113289143286754e-01 -2.800175191789068194e-02 1.578945890136232988e+00 -1.590726263683100994e-02
9.197148914212613935e-01 1.229512030825374858e-02 3.843348452961949935e-01 1.745462059095427218e-02 1.647308229881943920e+00 -4.794095571974957976e-02 8.923458694762829158e-01 -3.777028759154144044e-03 3.712113056086840390e-01 -2.800172107923543097e-02 1.578945881303090326e+00 -1.590724511797755175e-02
9.197055025560463282e-01 1.231226085352926658e-02 3.842829033632710889e-01 1.743421188053825843e-02 1.647386563983765928e+00 -4.787297410323812508e-02 8.923458330054576670e-01 -3.777046756150093110e-03 3.712114066774884757e-01 -2.800185481619416050e-02 1.578945919609480830e+00 -1.590732109139995909e-02
9.197075989577822019e-01 1.228751166230612757e-02 3.842639099296540905e-01 1.744756902113594327e-02 1.647424354281006309e+00 -4.783574083857933257e-02 8.923458113392770397e-01 -3.777057447604467710e-03 3.712114667193152084e-01 -2.800193426515378697e-02 1.578945942366111188e+00 -1.590736622484270613e-02
9.197114802597263772e-01 1.227091909784749912e-02 3.843224583586150045e-01 1.744849259959892554e-02 1.647341585744958481e+00 -4.791650791935512382e-02 8.923458066013892909e-01 -3.777059785575881401e-03 3.712114798490606105e-01 -2.800195163878602123e-02 1.578945947342454748e+00 -1.590737609447270828e-02
9.197024475033966917e-01 1.229501198502491732e-02 3.843513035540647715e-01 1.742480672389416091e-02 1.647293982461631501e+00 -4.796648427856869956e-02 8.923457705363924131e-01 -3.777077582310578441e-03 3.712115797932237227e-01 -2.800208388759140368e-02 1.578945985222582671e+00 -1.590745122250350821e-02
9.196931813142662504e-01 1.231270144277113454e-02 3.842933170343563187e-01 1.742434664685731799e-02 1.647376029369736816e+00 -4.788712930843457005e-02 8.923457244558163914e-01 -3.777100321361151480e-03 3.712117074927944738e-01 -2.800225286310094319e-02 1.578946033622360412e+00 -1.590754721427635812e-02
9.197001303816156881e-01 1.229138978292315665e-02 3.842611446374756268e-01 1.745342698981428367e-02 1.647425903927106861e+00 -4.783207126886452470e-02 8.923457274442033738e-01 -3.777098846703297319e-03 3.712116992113064784e-01 -2.800224190481299252e-02 1.578946030483570295e+00 -1.590754098908141526e-02
9.197138478954985930e-01 1.227171343425742522e-02 3.843158686473233665e-01 1.746945451182943532e-02 1.647345690396798457e+00 -4.790222701660896282e-02 8.923457745573057931e-01 -3.777075598139362222e-03 3.712115686503745238e-01 -2.800206914307355049e-02 1.578945980999299392e+00 -1.590744284642338011e-02
9.197124284345874479e-01 1.229320480088025302e-02 3.843417597132527952e-01 1.744801619313177468e-02 1.647302437075907289e+00 -4.794804173937232405e-02 8.923457952950389904e-01 -3.777065364839266026e-03 3.712115111814831003e-01 -2.800199309869025321e-02 1.578945959217847639e+00 -1.590739964705568596e-02
9.197028450499773466e-01 1.231153355393405091e-02 3.842888159812726245e-01 1.742997873735959921e-02 1.647382373594231009e+00 -4.787470373845726518e-02 8.923457686711702141e-01 -3.777078502728348219e-03 3.712115849621711039e-01 -2.800209072728151657e-02 1.578945987181679778e+00 -1.590745510800136570e-02
9.197053635120924220e-01 1.228584316571151858e-02 3.842670959404350661e-01 1.744611331737674909e-02 1.647424421282839724e+00 -4.783097791709782498e-02 8.923457533691556698e-01 -3.777086053703457291e-03 3.712116273674718747e-01 -2.800214683911678853e-02 1.578946003253834052e+00 -1.590748698406766956e-02
9.197104905567331512e-01 1.226776279730701358e-02 3.843230320841850567e-01 1.745000803735407072e-02 1.647343824628199505e+00 -4.791246586058749146e-02 8.923457608443745581e-01 -3.777082364960951399e-03 3.712116066519704494e-01 -2.800211942780774649e-02 1.578945995402392333e+00 -1.590747141222439986e-02
9.197033386355564222e-01 1.229267518413845739e-02 3.843509581097345196e-01 1.742700408608899298e-02 1.647295041136003002e+00 -4.796540333116340593e-02 8.923457443386756394e-01 -3.777090509909514227e-03 3.712116523929494538e-01 -2.800217995350229305e-02 1.578946012738811300e+00 -1.590750579572020040e-02
9.196950993275379016e-01 1.231220638594326955e-02 3.842936955509334007e-01 1.742474098664700127e-02 1.647375565820917931e+00 -4.788610694759072584e-02 8.923457123494343834e-01 -3.777106295410420644e-03 3.712117410422834385e-01 -2.800229725668801004e-02 1.578946046338045361e+00 -1.590757243342875646e-02
9.197017254339121539e-01 1.229116775989824717e-02 3.842619520526179278e-01 1.745234001126808737e-02 1.647425657708619262e+00 -4.783064369732606402e-02 8.923457198057467288e-01 -3.777102615997576796e-03 3.712117203791761577e-01 -2.800226991470783702e-02 1.578946038506463312e+00 -1.590755690096990263e-02
9.197142179250289429e-01 1.227170267567473383e-02 3.843147205229013874e-01 1.746637626967250528e-02 1.647347862864024792e+00 -4.790223462068080029e-02 8.923457697226253593e-01 -3.777077983874360667e-03 3.712115820483541384e-01 -2.800208687164019300e-02 1.578945986077305408e+00 -1.590745291768487502e-02
9.197129615463237595e-01 1.229312135991877941e-02 3.843398890478192387e-01 1.744519654493379562e-02 1.647304458280472339e+00 -4.794951623999274548e-02 8.923458017581595847e-01 -3.777062175529574684e-03 3.712114932707318848e-01 -2.800196939870197924e-02 1.578945952429440913e+00 -1.590738618354315195e-02
9.197046830667838790e-01 1.231114225736201773e-02 3.842884417552973053e-01 1.742996290465272102e-02 1.647382016464136401e+00 -4.787540713585330954e-02 8.923457906661745875e-01 -3.777067649011700556e-03 3.712115240091004575e-01 -2.800201007253825397e-02 1.578945964079679687e+00 -1.590740928957587799e-02
9.197072542342384915e-01 1.228610615387099037e-02 3.842670407643643538e-01 1.744684282150327920e-02 1.647423951507960060e+00 -4.783022126434723076e-02 8.923457841875420682e-01 -3.777070845975921687e-03 3.712115419628385093e-01 -2.800203382940750010e-02 1.578945970884378047e+00 -1.590742278540141497e-02
9.197110224479865259e-01 1.226863277171585942e-02 3.843218213768274660e-01 1.744975854846943231e-02 1.647344846196437507e+00 -4.791172716227611039e-02 8.923457914180206174e-01 -3.777067278003615192e-03 3.712115219255668896e-01 -2.800200731555064701e-02 1.578945963289993371e+00 -1.590740772338366388e-02


==> plots/via_points_simple.txt <==
1.751091911759704333e-04 -8.529120283033622130e-01 5.239211121179766506e-01
2.963338810706087068e-01 -1.042901049220168463e-02 8.460128594390070589e-01
6.645717765543313060e-01 9.737708196544965500e-02 9.024819075668442103e-01
8.923457914180206174e-01 -3.777067278003615192e-03 3.712115219255668896e-01

